Elliptic fibrations on a generic Jacobian Kummer surface

We describe all the elliptic fibrations with section on the Kummer surface X of the Jacobian of a very general curve C of genus 2 over an algebraically closed field of characteristic 0, modulo the automorphism group of X and the symmetric group on the Weierstrass points of C. In particular, we compute elliptic parameters and Weierstrass equations for the 25 different fibrations and analyze the reducible fibers and Mordell-Weil lattices. This answers completely a question posed by Kuwata and Shioda in 2008.

==> README.txt <==
Computation of a list of vertices for a polytope

The file makepoly.txt is a file to be run in gp/Pari. It outputs hyperplanes.txt, as well as kondopolytope.ine, which is the input to SymPol (software developed by Achill Schuermann and Thomas Rehn): the command to run it is

sympol --idm-adm-level 0 1 --conf-compute-orbit-limit 16384 -v 0 -i kondopolytope.ine > kondopolytope.out 

which outputs the answer and usage statistics to the file kondopolytope.out. The file containing the vertices of the polytope (up to symmetry) defined by the hyperplanes in hyperplanes.txt is made by taking part of this output file. The SymPol execution takes 33 minutes of computation on a 3GHz processor, using about 5.4 Gigabytes of memory. Due to the size of this calculation, we describe a method in Appendix B of the paper to check the veracity of the answer, which requires much more modest computational resources. The files required for the verification are described below.

The file check.txt is a file to be run in gp/Pari. It uses the file symmetries (which contains generators for the 23040 symmetries of the polytope), hyperplanes.txt (which contains the equations of the bounding hyperplanes) and verts.txt.
 
It checks that the elements of verts.txt are actually vertices, and that the symmetries preserve the hyperplanes. In the dual picture, the 1492 elements of verts.txt represents hyperplanes facets of the polytope, whereas the 316 elements of hyperplanes.txt represent vertices.

It also outputs the files oppverts.txt which is a listing of the 13394 vectors corresponding to the "opposite" faces, the file which contains the elements of verts.txt, but normalized to be primitive integral 17-dimensional vectors, and auts.txt which contains the entries of the matrices which generate the 23040 symmetries.

Finally, the file checkallverts.c can be compiled and the resulting program run to do the final step of the verification (it reads in oppverts.txt, newverts.txt, and auts.txt). 

The file noredundancies.c can be compiled and the resulting program used to check that the 1492 vectors are in distinct orbit under the 23040 symmetries above.

The check.txt takes about 20 minutes and less than 50 MB of memory. The execution of checkallverts takes about 1 hour and 4.5 MB of memory, whereas noredundancies takes 7.5 minutes and 2.6 MB of memory.


==> check.txt <==
\\ here we check that the union of the orbits of the vertices in verts.txt 
\\ under the automorphisms by S_6 \semidirect (Z/2Z)^5, is the set of all 
\\ the vertices of the polytope defined by the hyperplanes in hyperplanes.txt
\\ form of the hyperplanes.
\\ the file hyperplanes.txt contains the vectors  (a1,..,a45, b) 
\\ defining the inequalities a1*b1 + .. + a45*b45 + b >= 0
\\ the vertices represent elements of NS(X) \otimes Q of the form
\\ D = H - a1*N1 - ... - a45*45
\\ the inequality above has the form (D . r')/2 >= 0, 
\\ with r' = (b/2) + b1*N1 + ... + b45*N45
\\ the file verts.txt contains the 16-dimensional coordinates
\\ (a1,....,a45)
\\ symmetries has the code for generating the symmetries

#

default(parisize,100000000);

gram = -2*matid(17);
gram[17,17] = 4;

\r verts.txt;
\r hyperplanes.txt;
\r symmetries;


\\ check that the symmetries indeed stabilize the set of 316 hyperplanes
\\ vectors for the hyperplanes must have the 17th coordinate halved 
\\ so symmetries can act correctly. i.e. go from (a1,...,a45,b)
\\ to r' = (a1,...,a45,b/2)

isin(x,v) = for(i=1,length(v),if(v[i]==x,return(1))); return(0);

vhyps = hyps;
for(i=1,316,vhyps[i][17] = vhyps[i][17]/2; vhyps[i] = vhyps[i]/content(vhyps[i]););

\\ check that the set of hyperplanes is preserved by the symmetries
ct = 0;
{
for(i=1,316,vho = orbit(vhyps[i]); 
 for(i=1,length(vho),vho[i] = vho[i]/content(vho[i]));
 vho = eval(Set(vho));
 ct = ct + (sum(i=1,length(vho),isin(vho[i],vhyps)) == length(vho));
 );
}

ct == 316

weyl = [1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,1,4];

sum(i=1,316,weyl*hyps[i]~>0) == 316

\\ first make the vertices 17-dimensional

verts = vector(1492,i,concat(verts[i],[1]));

\\ check something is a vertex (and satisfies the inequalities)

{
verifyvertex(v) = 
local(hlist,hmat,i,j,flg);
flg = 1;
flg = flg & (sum(i=1,316,v*hyps[i]~>=0)==316);
hlist = [];
for(i=1,316,if(hyps[i]*v~==0, hlist = concat(hlist,[hyps[i]])));
hmat = matrix(length(hlist),17,i,j,hlist[i][j]);
return(flg & (matrank(hmat)==16));
}

\\ check that all the verts[i] are vertices

sum(i=1,1492,verifyvertex(verts[i])) == 1492

print("checked 1492 vertices");

\\ remove the n'th element of a vector

vecrm(v,n) = vector(length(v)-1,i,if(i<n,v[i],v[i+1]));


\\ now we'll think in terms of the dual polytope.
\\ the vertices become facets and vice versa.

\\ figure out all the bad facets (i.e those which are not simplices).
\\ facet is a simplex iff it has exactly 16 faces.

ct = 0;
badlst = [];
ctlst = [];
{
for(j=1,1492,
vlst = [];
for(i=1,316,if(verts[j]*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
if(length(vlst)==16,ct = ct +1, ctlst = concat(ctlst,[length(vlst)]); badlst = concat(badlst,j); );
);
}

print(length(badlst)" non-simplicial faces");
print("number of vertices of non-simplicial faces "ctlst);

\\ note that the list of bad facets (i.e those with non-simplicial faces) 
\\ is exactly that of the elliptic divisors

\\ this function finds the facet opposite to v having the vertices of flst
\\ in common

{
findoppvert(v,flst) = 
local(m,n,i,kk,w,r,tlst,ulst,alpha,beta,z );
\\ first make sure that the vertices of flst define a codim 1 subfacet
gg = matrix(15,17);
for(m=1,15,gg[m,] = wlst[m]);
if(matrank(gg)!=15, return("no"););
\\ now proceed to find a vector w orthogonal to the facet, linearly
\\ independent of v
kk = matkerint(gg)~;
w = kk[1,];
r = matrix(2,17);
r[1,] = v;
r[2,] = w;
if(matrank(r)!=2, w = kk[2,]);
\\ some linear combination u*v + t*w will define the 
\\ orthogonal vector to the opposite facet
\\ if u is nonzero we may take it to be 1, by scaling
\\ then the constraints on v + tw are that it must have
\\ positive dot product with every vertex of the polytope
\\ so we get upper and lower bounds on t, one of which will be 0
\\ giving us v, and the other will give us the other
\\ orthogonal vector.
ulst = vector(316,n,v*hyps[n]~);
tlst = vector(316,n,w*hyps[n]~);
alpha = 'alpha; beta = 'beta;
for(i=1,316,
 if(tlst[i]>0,
   if(alpha == 'alpha, alpha = -ulst[i]/tlst[i]; ,
      alpha = max(alpha, -ulst[i]/tlst[i]); ); ,
 if(tlst[i]<0, 
   if(beta == 'beta, beta = -ulst[i]/tlst[i],
      beta = min(beta, -ulst[i]/tlst[i])))));
if(alpha*beta!=0, print("error"););
\\ if alpha or beta is undefined, then the other 
\\ orthogonal vector must be -w or w.
\\ else take v + alpha*w or v + beta*w (which ever is distinct from v)
if(alpha == 'alpha, z = -w, 
 if(beta == 'beta, z = w, 
  if(alpha != 0, z = v + alpha*w, z = v + beta*w); ););
z = z/content(z);
\\ sanity check: if z is not a vertex then we have made an error
if(!verifyvertex(z), print("error"););
return(z);
}

\\ deal with the good vectors
\\ we'll make a list of vectors which define the opposite facets

opplist = vector(16*(1492-54));

ct = 0;

{
for(j=1,1492,
\\ first make a list of vertices of that face
v0 = verts[j];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ if that face is simplicial
if(length(vlst)==16,
\\ compute a subface by removing one vertex
for(k=1,16,wlst = vecrm(vlst,k);
z0 = findoppvert(v0,wlst);
if(z0 != "no", ct++; opplist[ct] = z0; );
););
);
}

\\ remove repetitions
opplist = eval(Set(opplist));


print("done with 16");
print("length(opplist) = "length(opplist));

opplist2 = vector(length(badlst),i,[]);

\\ now deal with the bad vectors
\\ first 17

{
for(j=1,length(badlst),
if(ctlst[j]==17,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing two vertices
for(k1=1,16,for(k2=k1+1,17,wlst = vecrm(vecrm(vlst,k1),k2);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no", 
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); ););););
opplist2[j] = eval(Set(opplist2[j]));
););
}

print("done with 17");

\\ next 18
\\ 

{
for(j=1,length(badlst),
if(ctlst[j]==18,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing three vertices
for(k1=1,16,
 for(k2=k1+1,17,
  for(k3=k2+1,18,
  wlst = vecrm(vecrm(vecrm(vlst,k1),k2),k3);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no", 
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); );););););
opplist2[j] = eval(Set(opplist2[j]));
););
}


print("done with 18");


\\ next 19
\\ 

{
for(j=1,length(badlst),
if(ctlst[j]==19,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing four vertices
for(k1=1,16,
 for(k2=k1+1,17,
  for(k3=k2+1,18,
   for(k4=k3+1,19,
  wlst = vecrm(vecrm(vecrm(vecrm(vlst,k1),k2),k3),k4);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no",
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); ););););););
opplist2[j] = eval(Set(opplist2[j]));
););
}


print("done with 19");


\\ next 20
\\ 

{
for(j=1,length(badlst),
if(ctlst[j]==20,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing five vertices
for(k1=1,16,
 for(k2=k1+1,17,
  for(k3=k2+1,18,
   for(k4=k3+1,19,
    for(k5=k4+1,20,
  wlst = vecrm(vecrm(vecrm(vecrm(vecrm(vlst,k1),k2),k3),k4),k5);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no", 
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); );););););););
opplist2[j] = eval(Set(opplist2[j]));
););
}


print("done with 20");

\\ next 21
\\ 

{
for(j=1,length(badlst),
if(ctlst[j]==21,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing six vertices
for(k1=1,16,
 for(k2=k1+1,17,
  for(k3=k2+1,18,
   for(k4=k3+1,19,
    for(k5=k4+1,20,
     for(k6=k5+1,21,
  wlst = vecrm(vecrm(vecrm(vecrm(vecrm(vecrm(vlst,k1),k2),k3),k4),k5),k6);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no",
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); ););););););););
opplist2[j] = eval(Set(opplist2[j]));
););
}


print("done with 21");


\\ next 22
\\ 

{
for(j=1,length(badlst),
if(ctlst[j]==22,
v0 = verts[badlst[j]];
v0 = v0/content(v0);
vlst = [];
for(i=1,316,if(v0*hyps[i]~==0,vlst = concat(vlst,[hyps[i]])));
\\ compute a subface by removing seven vertices
for(k1=1,16,
 for(k2=k1+1,17,
  for(k3=k2+1,18,
   for(k4=k3+1,19,
    for(k5=k4+1,20,
     for(k6=k5+1,21,
      for(k7=k6+1,22,
  wlst = vecrm(vecrm(vecrm(vecrm(vecrm(vecrm(vecrm(vlst,k1),k2),k3),k4),k5),k6),k7);
z0 = findoppvert(v0,wlst);
\\ first check if we actually have a face of the right dimension
\\ if yes, then add the opposite vertex
if(z0 != "no",
 if(!isin(z0,opplist2[j]), opplist2[j] = concat(opplist2[j],[z0]); );););););););););
opplist2[j] = eval(Set(opplist2[j]));
););
}

print("done with 22");

for(i=1,54,opplist = concat(opplist,opplist2[i]));

opplist = eval(Set(opplist));

print("total number of opposite vertices = "length(opplist));

\\ write the vertices as H - a1*N1 - ... - a45*N45 or 
\\ (-a1,..., a45, 1) 

{
for(i=1,length(opplist),
 opplist[i][17] = - opplist[i][17]; 
 opplist[i] = -opplist[i];
)
}

opplist = eval(Set(opplist));

/* sort them by norm, in descending order. this might speed up the matching.

for(i=1,length(opplist),opplist[i] = concat(opplist[i],[-opplist[i]*gram*opplist[i]~]););
opplist = vecsort(opplist,18);
for(i=1,length(opplist),opplist[i] = vecextract(opplist[i],"1..17"));

print(length(opplist)" opposite facets");

for(i=1,length(opplist),opplist[i] = opplist[i]/content(opplist[i]));
*/


{
for(i=1,length(opplist),
 x = opplist[i];
 st = "";
 for(k = 1,17, st = concat(st,concat(" ",x[k])));
 write("oppverts.txt",st);
);
}


\\ fix the vertices so the symmetry group acts correctly

for(i=1,length(verts),verts[i] = -verts[i]; verts[i][17]=1; verts[i] = verts[i]/content(verts[i]););

\\ write the vertices

{
for(i=1,length(verts),
 x = verts[i];
 st = "";
 for(k = 1,17, st = concat(st,concat(" ",x[k])));
 write("newverts.txt",st);
);
}

\\ write automorphism matrices

\\ sigma has half-integer entries
\\ multiply by 2: this will not affect the projective action, 
\\ but will make the entries integers

si = 2*si;

{
for(i=1,17,
 x = si[i,];
 st = "";
 for(k = 1,17, st = concat(st,concat(" ",x[k])));
 write("auts.txt",st);
 );
}

{
for(i=1,720,
 z = permmats[i];
 for(j=1,17,
  x = z[j,];
  st = "";
  for(k = 1,17, st = concat(st,concat(" ",x[k])));
  write("auts.txt",st);
 );
);
}


{
for(i=1,16,
 z = transl[i];
 for(j=1,17,
  x = z[j,];
  st = "";
  for(k = 1,17, st = concat(st,concat(" ",x[k])));
  write("auts.txt",st);
 );
);
}

quit;


==> hyperplanes.txt <==
{
hyps = [[1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0],
 [-1, -1, -1, -1, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2],
 [-1, -1, 0, 0, 0, 0, -1, -1, -1, -1, 0, 0, 0, 0, 0, 0, 2],
 [-1, 0, -1, 0, 0, 0, -1, 0, 0, 0, -1, -1, -1, 0, 0, 0, 2],
 [-1, 0, 0, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, -1, -1, 0, 2],
 [-1, 0, 0, 0, -1, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, -1, 2],
 [-1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, 0, -1, 0, -1, -1, 2],
 [0, -1, -1, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, -1, 2],
 [0, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, -1, -1, 0, 0, -1, 2],
 [0, -1, 0, 0, -1, 0, 0, 0, -1, 0, -1, 0, -1, 0, -1, 0, 2],
 [0, -1, 0, 0, 0, -1, 0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 2],
 [0, 0, -1, -1, 0, 0, 0, 0, -1, -1, -1, 0, 0, 0, 0, -1, 2],
 [0, 0, -1, 0, -1, 0, 0, -1, 0, -1, 0, -1, 0, 0, -1, 0, 2],
 [0, 0, -1, 0, 0, -1, 0, -1, -1, 0, 0, 0, -1, -1, 0, 0, 2],
 [0, 0, 0, -1, -1, 0, -1, 0, 0, -1, 0, 0, -1, -1, 0, 0, 2],
 [0, 0, 0, -1, 0, -1, -1, 0, -1, 0, 0, -1, 0, 0, -1, 0, 2],
 [0, 0, 0, 0, -1, -1, -1, -1, 0, 0, -1, 0, 0, 0, 0, -1, 2],
 [0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 1],
 [0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 1],
 [-1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 1],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 1],
 [0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1],
 [0, 0, -1, -1, -1, -1, 0, 0, 0, 0, -1, -1, -1, -1, -1, -1, 4],
 [0, -1, -1, 0, -1, -1, -1, 0, -1, -1, 0, -1, -1, 0, 0, -1, 4],
 [-1, -1, 0, -1, -1, 0, -1, 0, 0, -1, -1, -1, 0, 0, -1, -1, 4],
 [-1, -1, 0, 0, -1, -1, -1, -1, 0, 0, 0, -1, -1, -1, -1, 0, 4],
 [-1, 0, 0, -1, -1, -1, 0, -1, -1, -1, -1, -1, -1, 0, 0, 0, 4],
 [-1, 0, -1, -1, 0, -1, -1, -1, 0, -1, 0, -1, 0, -1, 0, -1, 4],
 [-1, -1, 0, -1, 0, -1, -1, 0, -1, 0, -1, 0, -1, -1, 0, -1, 4],
 [-1, 0, -1, -1, -1, 0, -1, -1, -1, 0, 0, 0, -1, 0, -1, -1, 4],
 [0, -1, -1, -1, 0, -1, -1, -1, 0, -1, -1, 0, -1, 0, -1, 0, 4],
 [-1, -1, -1, 0, -1, 0, 0, -1, 0, -1, -1, 0, -1, -1, 0, -1, 4],
 [-1, 0, -1, 0, -1, -1, -1, 0, -1, -1, -1, 0, 0, -1, -1, 0, 4],
 [0, -1, 0, -1, -1, -1, 0, -1, -1, -1, 0, 0, 0, -1, -1, -1, 4],
 [-1, -1, -1, 0, 0, -1, 0, -1, -1, 0, -1, -1, 0, 0, -1, -1, 4],
 [0, 0, 0, 0, 0, 0, -1, -1, -1, -1, -1, -1, -1, -1, -1, -1, 4],
 [0, -1, -1, -1, -1, 0, -1, -1, -1, 0, -1, -1, 0, -1, 0, 0, 4],
 [-1, -1, -1, -1, 0, 0, 0, 0, -1, -1, 0, -1, -1, -1, -1, 0, 4],
 [0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, -1, 2],
 [0, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 2],
 [-1, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 0, 0, 0, -1, 0, 2],
 [0, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 2],
 [-1, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, -1, 0, 0, 0, 0, 2],
 [0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 2],
 [0, -1, 0, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, 0, 2],
 [-1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, -1, 2],
 [0, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, 0, 2],
 [0, 0, 0, -1, 0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, -1, 2],
 [-1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, 2],
 [0, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1, -1, -1, 0, 2],
 [0, 0, 0, 0, -1, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 2],
 [0, 0, -1, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 2],
 [-1, -1, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, -1, 2],
 [0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, 0, -1, 0, 2],
 [-1, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, 2],
 [0, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, -1, 2],
 [0, -1, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, 2],
 [0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, -1, 0, 2],
 [-1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, 2],
 [0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 2],
 [0, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 2],
 [-1, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, 0, 2],
 [-1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, -1, 2],
 [0, 0, 0, 0, 0, 0, -1, 0, -1, 0, -1, 0, 0, -1, 0, 0, 2],
 [-1, 0, -1, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, 0, 2],
 [0, 0, 0, -1, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, -1, 2],
 [-1, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, -1, 2],
 [0, 0, -1, 0, 0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 0, 0, 2],
 [0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, -1, 2],
 [0, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, -1, 2],
 [0, -1, 0, -1, 0, 0, -1, 0, 0, 0, -1, 0, 0, 0, 0, 0, 2],
 [0, -1, -1, 0, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, 2],
 [0, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, 2],
 [0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, -1, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, -1, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, -1, 0, 0, 0, 2],
 [-1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, 0, 0, 2],
 [0, 0, -1, 0, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 0, 2],
 [0, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, 0, -1, 2],
 [0, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 0, -1, 0, -1, 2],
 [-1, 0, 0, 0, -1, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, 2],
 [0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, -1, 0, 0, 0, 2],
 [-1, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, 0, 0, -1, 2],
 [0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 2],
 [0, -1, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 2],
 [0, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, 2],
 [0, 0, 0, -1, 0, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 2],
 [0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, -1, 0, 0, 2],
 [-1, 0, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 0, -1, 0, 2],
 [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, -1, -1, 2],
 [0, 0, 0, 0, -1, 0, -1, -1, -1, 0, 0, 0, 0, -1, -1, 0, 3],
 [-1, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, -1, 0, 0, -1, 0, 3],
 [-1, -1, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, -1, 0, 0, 3],
 [-1, 0, 0, -1, 0, -1, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 3],
 [0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, 3],
 [-1, 0, -1, 0, -1, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 3],
 [0, 0, -1, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, -1, -1, 3],
 [0, 0, -1, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, -1, -1, 0, 3],
 [0, -1, 0, -1, -1, 0, 0, -1, 0, -1, -1, 0, 0, 0, 0, 0, 3],
 [0, -1, -1, 0, 0, -1, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 3],
 [-1, 0, 0, 0, 0, 0, 0, 0, -1, -1, -1, 0, -1, -1, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, -1, 0, 0, 0, -1, -1, 0, -1, 0, -1, 3],
 [0, 0, 0, 0, 0, -1, -1, -1, 0, -1, 0, -1, -1, 0, 0, 0, 3],
 [0, 0, -1, -1, -1, 0, 0, 0, -1, 0, 0, -1, -1, 0, 0, 0, 3],
 [-1, -1, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 3],
 [0, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, 0, -1, -1, 3],
 [-1, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, 0, -1, -1, 3],
 [-1, 0, -1, 0, 0, -1, 0, -1, 0, -1, -1, 0, 0, 0, 0, 0, 3],
 [-1, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, -1, -1, 0, 0, 0, 3],
 [0, 0, 0, 0, -1, 0, 0, 0, 0, -1, -1, -1, -1, 0, 0, -1, 3],
 [0, 0, -1, 0, 0, 0, -1, 0, -1, -1, 0, -1, 0, -1, 0, 0, 3],
 [0, -1, -1, 0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 3],
 [-1, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, 3],
 [0, 0, 0, -1, 0, 0, 0, -1, -1, -1, 0, 0, -1, 0, -1, 0, 3],
 [0, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, 0, -1, -1, -1, 3],
 [0, -1, 0, -1, 0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 3],
 [-1, 0, 0, -1, -1, 0, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 3],
 [0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, 0, -1, 0, 0, 3],
 [0, -1, -1, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, -1, 0, 3],
 [-1, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, -1, 0, 3],
 [0, -1, 0, 0, 0, 0, -1, -1, 0, 0, -1, 0, -1, -1, 0, 0, 3],
 [0, 0, -1, 0, -1, -1, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 3],
 [0, -1, 0, -1, 0, -1, 0, 0, -1, -1, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, 0, 0, -1, 0, -1, 0, 0, 0, 0, -1, -1, 0, -1, -1, 3],
 [0, 0, -1, 0, -1, -1, 0, 0, 0, -1, -1, 0, -1, 0, 0, 0, 3],
 [0, -1, -1, -1, 0, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 3],
 [-1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 0, -1, -1, 0, 3],
 [0, 0, -1, 0, 0, 0, -1, -1, 0, -1, -1, 0, 0, -1, 0, 0, 3],
 [0, -1, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, 3],
 [0, -1, -1, 0, 0, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 3],
 [-1, -1, 0, 0, 0, -1, 0, -1, 0, 0, -1, 0, -1, 0, 0, 0, 3],
 [0, 0, -1, -1, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 3],
 [0, 0, 0, 0, 0, -1, 0, -1, -1, -1, -1, 0, 0, 0, -1, 0, 3],
 [0, 0, 0, -1, -1, -1, 0, 0, -1, 0, -1, 0, 0, -1, 0, 0, 3],
 [-1, 0, -1, 0, 0, -1, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, 3],
 [-1, 0, -1, 0, -1, 0, 0, -1, -1, 0, -1, 0, 0, 0, 0, 0, 3],
 [0, -1, 0, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, -1, 3],
 [-1, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 3],
 [-1, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, -1, -1, 0, 0, 0, 3],
 [-1, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, 3],
 [0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, -1, -1, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, -1, -1, 0, -1, 0, 0, 0, 0, -1, -1, 3],
 [-1, 0, -1, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, 0, -1, -1, -1, 0, -1, 0, -1, 0, 0, 3],
 [0, -1, 0, 0, -1, -1, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 3],
 [0, -1, -1, 0, -1, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, 0, 3],
 [-1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, -1, -1, 0, 0, 3],
 [-1, 0, -1, -1, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 3],
 [0, -1, -1, 0, -1, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 3],
 [0, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, -1, -1, 0, 0, -1, 3],
 [-1, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, -1, 0, -1, 3],
 [0, 0, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, -1, -1, -1, 3],
 [0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, -1, -1, -1, 0, 3],
 [-1, -1, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 3],
 [0, 0, -1, 0, 0, 0, -1, 0, -1, -1, 0, 0, -1, 0, -1, 0, 3],
 [0, 0, 0, 0, -1, 0, -1, 0, -1, -1, -1, -1, 0, 0, 0, 0, 3],
 [0, -1, 0, -1, 0, -1, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, 0, 0, 0, -1, -1, -1, -1, 0, -1, 0, 3],
 [0, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, -1, 0, 3],
 [0, -1, 0, 0, -1, -1, 0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 3],
 [-1, -1, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, 3],
 [-1, -1, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, 3],
 [0, -1, -1, -1, 0, 0, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 3],
 [0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, -1, -1, -1, 3],
 [0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 3],
 [0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, -1, -1, 0, 3],
 [-1, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, -1, 0, 3],
 [0, 0, 0, 0, -1, 0, 0, 0, 0, -1, -1, 0, 0, -1, -1, -1, 3],
 [0, -1, 0, 0, 0, 0, -1, 0, 0, -1, -1, 0, -1, 0, 0, -1, 3],
 [0, -1, -1, 0, -1, 0, -1, -1, 0, 0, 0, 0, -1, 0, 0, 0, 3],
 [-1, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, -1, -1, 0, -1, 0, 3],
 [0, -1, 0, -1, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, 3],
 [0, 0, -1, 0, 0, 0, -1, -1, -1, 0, 0, -1, 0, 0, 0, -1, 3],
 [-1, 0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, -1, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, -1, 0, -1, 3],
 [0, 0, 0, -1, -1, -1, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 3],
 [-1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, 0, -1, -1, -1, 0, 3],
 [-1, 0, 0, -1, -1, 0, -1, -1, 0, 0, 0, -1, 0, 0, 0, 0, 3],
 [0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, -1, -1, 0, 3],
 [-1, -1, 0, -1, 0, 0, 0, 0, -1, 0, -1, -1, 0, 0, 0, 0, 3],
 [0, -1, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, 0, 3],
 [-1, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, 0, -1, 3],
 [0, 0, -1, -1, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 3],
 [0, 0, 0, 0, -1, 0, 0, -1, -1, -1, 0, 0, -1, 0, 0, -1, 3],
 [-1, 0, -1, 0, 0, -1, 0, 0, -1, -1, 0, -1, 0, 0, 0, 0, 3],
 [0, 0, 0, 0, -1, 0, 0, -1, 0, 0, -1, -1, -1, -1, 0, 0, 3],
 [-1, 0, -1, -1, 0, 0, 0, -1, 0, -1, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, -1, 0, -1, -1, -1, 0, 0, 0, 0, -1, 0, -1, 0, 0, 3],
 [-1, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, -1, 0, -1, 3],
 [0, -1, 0, 0, 0, 0, -1, -1, 0, 0, -1, -1, 0, 0, -1, 0, 3],
 [-1, -1, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, 3],
 [0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, 3],
 [-1, 0, 0, 0, -1, -1, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, 3],
 [-1, 0, 0, -1, -1, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, 0, 3],
 [0, 0, -1, -1, 0, -1, 0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 3],
 [-1, 0, 0, -1, 0, -1, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 3],
 [-1, 0, 0, 0, 0, 0, 0, -1, 0, -1, -1, -1, 0, 0, 0, -1, 3],
 [-1, 0, 0, 0, 0, 0, -1, 0, -1, 0, -1, 0, 0, 0, -1, -1, 3],
 [0, -1, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, 0, -1, 0, -1, 3],
 [0, 0, 0, 0, 0, -1, -1, 0, -1, -1, 0, 0, 0, -1, 0, -1, 3],
 [0, 0, 0, -1, 0, 0, -1, -1, -1, 0, -1, 0, -1, 0, 0, 0, 3],
 [0, 0, -1, 0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, -1, 3],
 [0, 0, 0, 0, 0, -1, -1, 0, -1, -1, -1, 0, -1, 0, 0, 0, 3],
 [0, 0, -1, 0, 0, 0, -1, -1, 0, -1, 0, 0, -1, 0, 0, -1, 3],
 [0, -1, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, 3],
 [0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 3],
 [-1, -1, 0, -1, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, 0, 0, 3],
 [0, -1, 0, 0, 0, 0, 0, -1, -1, 0, 0, -1, 0, -1, -1, 0, 3],
 [-1, 0, -1, -1, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, 3],
 [0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, -1, 0, -1, -1, 0, 3],
 [0, -1, -1, -1, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, 3],
 [-1, 0, 0, -1, 0, -1, 0, 0, 0, 0, -1, -1, 0, 0, 0, -1, 3],
 [-1, 0, 0, -1, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 3],
 [-1, 0, 0, -1, 0, -1, 0, 0, -1, -1, 0, 0, 0, -1, 0, 0, 3],
 [0, -1, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, -1, 0, 0, 3],
 [-1, 0, -1, -1, 0, 0, 0, -1, -1, 0, 0, -1, 0, 0, 0, 0, 3],
 [0, 0, 0, -1, -1, -1, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, 3],
 [0, 0, 0, -1, 0, 0, -1, -1, -1, 0, 0, 0, 0, -1, 0, -1, 3],
 [0, -1, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, -1, 0, -1, 0, 3],
 [0, 0, 0, -1, -1, -1, 0, 0, -1, 0, 0, 0, -1, 0, 0, -1, 3],
 [0, 0, -1, 0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, 0, 3],
 [-1, 0, -1, 0, 0, -1, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, 3],
 [-1, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, -1, 0, 0, -1, 3],
 [-1, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, 3],
 [-1, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, 0, -1, -1, 0, 0, 3],
 [0, 0, -1, 0, 0, 0, 0, -1, 0, 0, -1, -1, 0, -1, 0, -1, 3],
 [0, -1, 0, -1, -1, 0, 0, 0, -1, -1, 0, -1, 0, 0, 0, 0, 3],
 [0, 0, 0, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, -1, 0, 3],
 [0, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, -1, -1, 0, -1, 0, 3],
 [0, 0, -1, -1, -1, 0, 0, 0, -1, 0, 0, 0, 0, -1, -1, 0, 3],
 [0, -1, -1, -1, 0, 0, -1, 0, -1, 0, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, 0, 0, -1, 0, -1, -1, -1, -1, 0, 0, 3],
 [-1, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 3],
 [0, 0, 0, 0, -1, 0, -1, 0, -1, -1, 0, 0, 0, 0, -1, -1, 3],
 [0, -1, 0, 0, -1, -1, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 3],
 [0, -1, 0, 0, 0, 0, -1, 0, -1, 0, -1, -1, 0, 0, 0, -1, 3],
 [-1, -1, 0, 0, -1, 0, 0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 3],
 [-1, -1, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 3],
 [0, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, -1, 0, 3],
 [0, 0, 0, -1, 0, 0, -1, -1, 0, -1, -1, -1, 0, 0, 0, 0, 3],
 [-1, 0, 0, 0, -1, -1, -1, 0, 0, -1, 0, -1, 0, 0, 0, 0, 3],
 [0, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, -1, -1, 0, 3],
 [-1, 0, 0, 0, 0, 0, 0, 0, -1, -1, -1, -1, 0, 0, -1, 0, 3],
 [0, -1, -1, 0, -1, 0, -1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 3],
 [0, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, -1, -1, -1, 3],
 [0, -1, -1, 0, 0, -1, -1, -1, 0, 0, 0, -1, 0, 0, 0, 0, 3],
 [-1, 0, -1, 0, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, 3],
 [0, -1, 0, 0, -1, -1, 0, -1, 0, -1, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, 0, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, -1, -1, -1, 3],
 [-1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, 0, -1, -1, -1, 0, 3],
 [0, 0, 0, -1, 0, 0, -1, 0, 0, 0, -1, 0, -1, 0, -1, -1, 3],
 [0, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 0, -1, -1, 3],
 [0, 0, -1, -1, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, -1, 3],
 [0, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, 0, -1, -1, 0, -1, 3],
 [-1, -1, 0, 0, 0, -1, -1, 0, 0, 0, -1, 0, 0, 0, -1, 0, 3],
 [0, -1, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, -1, 0, -1, 3],
 [-1, 0, -1, 0, -1, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 0, 3],
 [0, 0, -1, -1, 0, -1, 0, 0, 0, -1, 0, -1, -1, 0, 0, 0, 3],
 [0, 0, -1, 0, -1, -1, 0, 0, -1, 0, -1, -1, 0, 0, 0, 0, 3],
 [-1, 0, 0, 0, 0, 0, 0, -1, 0, -1, 0, -1, -1, -1, 0, 0, 3],
 [0, -1, 0, -1, -1, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, 0, 3],
 [-1, 0, -1, 0, -1, 0, 0, 0, -1, -1, 0, 0, -1, 0, 0, 0, 3],
 [0, 0, 0, 0, 0, -1, -1, 0, 0, 0, 0, -1, -1, -1, 0, -1, 3],
 [0, 0, 0, 0, -1, 0, -1, -1, -1, 0, 0, -1, -1, 0, 0, 0, 3],
 [-1, -1, 0, -1, 0, 0, -1, 0, 0, 0, 0, -1, 0, -1, 0, 0, 3],
 [0, -1, 0, 0, 0, 0, 0, -1, 0, -1, -1, 0, 0, 0, -1, -1, 3],
 [-1, -1, -1, 0, 0, 0, 0, 0, -1, 0, -1, 0, 0, -1, 0, 0, 3],
 [0, 0, -1, -1, -1, 0, 0, -1, 0, 0, -1, 0, -1, 0, 0, 0, 3],
 [0, -1, -1, 0, 0, -1, 0, 0, -1, -1, 0, 0, 0, 0, -1, 0, 3],
 [0, 0, -1, 0, -1, -1, 0, 0, 0, -1, 0, 0, 0, -1, 0, -1, 3],
 [-1, 0, 0, -1, -1, 0, 0, 0, 0, 0, 0, -1, -1, 0, -1, 0, 3],
 [-1, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, 0, 0, -1, -1, 3],
 [0, -1, 0, -1, 0, -1, 0, -1, -1, 0, -1, 0, 0, 0, 0, 0, 3],
 [-1, -1, 0, 0, 0, -1, 0, -1, 0, 0, 0, 0, 0, -1, 0, -1, 3],
 [0, 0, 0, 0, -1, 0, 0, -1, -1, -1, -1, 0, 0, -1, 0, 0, 3],
 [0, 0, -1, -1, 0, -1, 0, -1, 0, 0, 0, 0, 0, 0, -1, -1, 3],
 [0, 0, -1, -1, 0, -1, -1, 0, 0, 0, -1, 0, 0, -1, 0, 0, 3],
 [-1, 0, 0, 0, -1, -1, 0, -1, -1, 0, 0, 0, 0, 0, -1, 0, 3],
 [0, 0, 0, 0, 0, -1, 0, -1, -1, -1, 0, -1, 0, 0, 0, -1, 3],
 [-1, 0, 0, -1, 0, -1, -1, -1, 0, 0, 0, 0, -1, 0, 0, 0, 3],
 [-1, -1, 0, -1, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, -1, -1, 3],
 [-1, 0, 0, 0, 0, 0, -1, 0, 0, -1, -1, 0, 0, -1, 0, -1, 3]];
}


==> makepoly.txt <==

\\ follow the notation in Kondo's paper
\\ 24 coords, 24th is infinity, and 1st through 23rd is 0 through 22.

\\ first generate Golay code

oplus(x,y) = (x+y)%2;
isin(x,v) = (sum(i=1,length(v),v[i]==x) > 0);
fullbin(n) = concat(vector(24-length(binary(n))), binary(n));

Ginf = vector(24,i,1);
G = Ginf - vector(24,i,(i< 24) & issquare(Mod(i-1,23)));
GG = [];
for(i=1,23,GG = concat(GG,[vector(24,j,(j==24) | (G[(j+i-2)%23+1]==1))]););
GG = concat(GG,[Ginf]);

Gol = [vector(24,i,0)]; 
{
for(i=1,24,
print(i" "length(Gol));
if(!isin(GG[i],Gol),
for(j=1,length(Gol), Gol = concat(Gol,[oplus(Gol[j],GG[i])]););
);
);
}

wt(v) = v*vector(length(v),i,1)~;

\\ generate octads, etc.x

octads = [];
for(i=1,length(Gol), if(wt(Gol[i])==8, octads = concat(octads,[Gol[i]]);););

inters(v,w) = vector(length(v),i,v[i]&w[i]);
 
makeoctad(v) = vector(24,i,isin(i,v));

K1 = makeoctad([1,2,3,4,6,15,18,24]);
K2 = makeoctad([1,2,3,5,14,17,23,24]);
K3 = makeoctad([1,2,3,7,8,20,22,24]);
K4 = makeoctad([1,2,3,9,12,13,19,24]);
K5 = makeoctad([1,2,3,10,11,16,21,24]);

Kvec = [K1,K2,K3,K4,K5];

big(v) = concat(v,[1,-1+v*v~/16]);
biggram = matrix(26,26);
for(i=1,24,biggram[i,i]=-1/8;);
biggram[25,26] = biggram[26,25]=1;

X = 4*makeoctad([24]) + vector(24,i,1);
Y = 4*makeoctad([1]) + vector(24,i,1);
Z = vector(24,i,0);
P = 4*makeoctad([1,24]);
Q1 = 2*K1;
Q2 = 2*K2;
Q3 = 2*K3;
Q4 = 2*K4;
Q5 = 2*K5;

x = big(X); y = big(Y); z = big(Z); x0 = big(P);
x1 = big(Q1); x2 = big(Q2); x3 = big(Q3); x4 = big(Q4); x5 = big(Q5); 

R = [x,y,z,x0,x1,x2,x3,x4,x5];
Rm = matrix(9,9,i,j,R[i]*biggram*R[j]~);

{
proj(v,b) = 
local(i,w);
w = v;
for(i=1,length(b),
w = w - (w*biggram*b[i]~)/(b[i]*biggram*b[i]~)*b[i];
);
return(w);
}

Rorth = [];
for(i=1,9,Rorth = concat(Rorth,[proj(R[i],Rorth)]););

Rorthm = matrix(9,9,i,j,Rorth[i]*biggram*Rorth[j]~);

\\ three types of root vectors/systems

type1 = [];
{
for(i=1,length(octads), 
if(octads[i][1]==1 & octads[i][2]==1 & octads[i][24]==1 & !isin(octads[i],Kvec),
type1 = concat(type1,[big(vector(24,i,1) - 2*octads[i] + 4*makeoctad([1,2,24]))]);
);
);
}

{
for(i=1,length(octads), 
if(octads[i][1]==1 & octads[i][3]==1 & octads[i][24]==1 & !isin(octads[i],Kvec),
type1 = concat(type1,[big(vector(24,i,1) - 2*octads[i] + 4*makeoctad([1,3,24]))]);
);
);
}


type2 = [];
{
for(i=1,5,
for(j=1,24,
if(!isin(j,[1,2,3,24]) & (Kvec[i][j]==1), type2 = concat(type2,[big(vector(24,i,1)-4*makeoctad([j]))]););
));
}

{
for(i=1,759,
if(octads[i][1]==1 & octads[i][24]==1,
gs = vector(5,j,octads[i]*Kvec[j]~ - 4);
if(gs*gs~==8,
type2 = concat(type2,[big(2*octads[i])]);
);
););
}

type3 = [];
{
for(i=1,759,
if(octads[i][1]!=1 & octads[i][24]==1,
gs = vector(5,j,octads[i]*Kvec[j]~ - 4);
if(gs*gs~==0,
type3 = concat(type3,[big(2*octads[i])]);
);
););
}
{
for(i=1,759,
if(octads[i][1]==1 & octads[i][24]!=1,
gs = vector(5,j,octads[i]*Kvec[j]~ - 4);
if(gs*gs~==0,
type3 = concat(type3,[big(2*octads[i])]);
);
););
}
{
for(i=1,759,
if(octads[i][24]==1,
gs = vector(5,j,octads[i]*Kvec[j]~ - 2);
if(gs*gs~==4,
type3 = concat(type3,[big(vector(24,i,1) - 2*octads[i] + 4*makeoctad([24]))]);
);
););
}
{
for(i=1,759,
if(octads[i][1]==1,
gs = vector(5,j,octads[i]*Kvec[j]~ - 2);
if(gs*gs~==4,
type3 = concat(type3,[big(vector(24,i,1) - 2*octads[i] + 4*makeoctad([1]))]);
);
););
}

\\ nodes and tropes

N0 = 2*makeoctad([1,2,8,13,14,15,21,24]); n0 = big(N0);
N1 = 2*makeoctad([1,2,6,7,19,21,23,24]); n1 = big(N1);
N2 = 2*makeoctad([1,2,4,13,16,22,23,24]); n2 = big(N2);
N3 = 2*makeoctad([1,2,5,6,8,9,16,24]); n3 = big(N3);
N4 = 2*makeoctad([1,2,5,11,15,19,22,24]); n4 = big(N4);
N5 = 2*makeoctad([1,2,4,7,9,11,14,24]); n5 = big(N5);
N12 = 2*makeoctad([1,2,14,16,18,19,20,24]); n12 = big(N12);
N13 = 2*makeoctad([1,2,7,12,15,16,17,24]); n13 = big(N13);
N14 = 2*makeoctad([1,2,6,11,13,17,20,24]); n14 = big(N14);
N15 = 2*makeoctad([1,2,8,11,12,18,23,24]); n15 = big(N15);
N23 = 2*makeoctad([1,2,9,17,18,21,22,24]); n23 = big(N23);
N24 = 2*makeoctad([1,2,4,8,10,17,19,24]); n24 = big(N24);
N25 = 2*makeoctad([1,2,9,10,15,20,23,24]); n25 = big(N25);
N34 = 2*makeoctad([1,2,6,10,12,14,22,24]); n34 = big(N34);
N35 = 2*makeoctad([1,2,5,7,10,13,18,24]); n35 = big(N35);
N45 = 2*makeoctad([1,2,4,5,12,20,21,24]); n45 = big(N45);

nodes = [n0,n1,n2,n3,n4,n5,n12,n13,n14,n15,n23,n24,n25,n34,n35,n45];

T0 = 2*makeoctad([1,3,10,12,17,18,20,24]); t0 = big(T0);

h = 2*t0 + n0 + n1 + n2 + n3 + n4 + n5;
t1 = (h-n0-n1-n12-n13-n14-n15)/2;
t2 = (h-n0-n12-n2-n23-n24-n25)/2;
t3 = (h-n0-n13-n23-n3-n34-n35)/2;
t4 = (h-n0-n14-n24-n34-n4-n45)/2;
t5 = (h-n0-n15-n25-n35-n45-n5)/2;
t12 = (h-n1-n2-n12-n34-n35-n45)/2;
t13 = (h-n1-n3-n13-n24-n25-n45)/2;
t14 = (h-n1-n4-n14-n23-n25-n35)/2;
t15 = (h-n1-n5-n15-n23-n24-n34)/2;
t23 = (h-n2-n3-n23-n14-n15-n45)/2;
t24 = (h-n2-n4-n24-n13-n15-n35)/2;
t25 = (h-n2-n5-n25-n13-n14-n34)/2;
t34 = (h-n3-n4-n34-n12-n15-n25)/2;
t35 = (h-n3-n5-n35-n12-n14-n24)/2;
t45 = (h-n4-n5-n45-n12-n13-n23)/2;

tropes = [t0,t1,t2,t3,t4,t5,t12,t13,t14,t15,t23,t24,t25,t34,t35,t45];

type0 = concat(nodes,tropes);

\\ gram matrix for the chosen basis

Sbasis = concat(nodes,[h]);

Sgram = matrix(17,17,i,j,Sbasis[i]*biggram*Sbasis[j]~);

hyps = [];

{
for(i=1,length(type0),
v = type0[i];
vv = vector(17,i,v*biggram*Sbasis[i]~)*Sgram^(-1);
if(v-sum(i=1,17,vv[i]*Sbasis[i]) != vector(26,i,0), print("error"););
hyps = concat(hyps,[vv/content(vv)]);
);
}


{
for(i=1,length(type1),
v = proj(type1[i],Rorth);
vv = vector(17,i,v*biggram*Sbasis[i]~)*Sgram^(-1);
if(v-sum(i=1,17,vv[i]*Sbasis[i]) != vector(26,i,0), print("error"););
hyps = concat(hyps,[vv/content(vv)]);
);
}


{
for(i=1,length(type2),
v = proj(type2[i],Rorth);
vv = vector(17,i,v*biggram*Sbasis[i]~)*Sgram^(-1);
if(v-sum(i=1,17,vv[i]*Sbasis[i]) != vector(26,i,0), print("error"););
hyps = concat(hyps,[vv/content(vv)]);
);
}

{
for(i=1,length(type3),
v = proj(type3[i],Rorth);
vv = vector(17,i,v*biggram*Sbasis[i]~)*Sgram^(-1);
if(v-sum(i=1,17,vv[i]*Sbasis[i]) != vector(26,i,0), print("error"););
hyps = concat(hyps,[vv/content(vv)]);
);
}

\\ hyps has the coordinates of the vectors orthogonal to bounding hyperplanes.
\\ i.e. the domain is given by the collection x*Sgram*hyps[i]~ >= 0
\\ where we take x = -x0*N0 ... - x45*N45 + x*H and set x = 1

\\ if hyps[i] = y*H + y0*N0 + ... + y45*N45 then 
\\ x*Sgram*hyps[i]= 4*x*y + 2*x0*y0 + ... + 2*x45*n45 = 2*(2*x*y + x0*y0 + ... x45*y45)
\\ so we will write the vector (x0,x1,...,x45,2*x) to the file hyperplanes.txt
\\ (divide this vector by its content first)

for(i=1,length(hyps),hyps[i][17] = 2*hyps[i][17]; hyps[i] = hyps[i]/content(hyps[i]););

write("hyperplanes.txt","{");
write("hyperplanes.txt","hyps = "hyps";");
write("hyperplanes.txt","}");

\\ write the file kondopolytope.ine for sympol

fn = "kondopolytope.ine";

write(fn,"H-representation");
write(fn,"begin");
write(fn,"316 17 integer");

for(i=1,316,st = concat(hyps[i][17]," "); for(j=1,16,st = concat(st,concat(hyps[i][j]," "))); write(fn,st);)

write(fn,"end");

quit;


==> newverts.txt <==
 -7 -3 -2 -3 -2 0 -3 0 0 -5 -3 0 0 -4 -1 -5 9
 -38 -17 -12 -17 -12 0 -15 0 0 -26 -15 0 0 -20 -6 -26 48
 -17 -6 -6 -6 -6 0 -8 0 0 -11 -8 0 0 -8 -3 -11 21
 -10 -5 -2 -5 -4 0 -5 0 0 -8 -5 0 0 -6 -2 -8 14
 -15 -8 -4 -6 -6 0 -6 0 0 -13 -8 0 0 -10 -3 -11 21
 -7 -3 -2 -3 0 0 -3 0 0 -5 -3 0 0 -4 -1 -5 9
 -8 -3 -1 -2 0 0 -3 0 0 -4 -2 0 0 -5 -1 -5 9
 -9 -4 -3 -3 -2 0 -4 0 0 -7 -3 0 0 -5 0 -8 12
 -14 -5 -3 -6 -4 0 -5 0 0 -10 -6 0 0 -7 -1 -9 17
 -36 -15 -10 -17 -12 0 -17 0 0 -28 -15 0 0 -22 -6 -26 48
 -10 -3 -3 -4 0 0 -3 0 0 -6 -4 0 0 -7 -1 -9 13
 -20 -9 -6 -9 -6 0 -9 0 0 -14 -9 0 -2 -12 -2 -14 26
 -8 -3 -2 -3 0 0 -3 0 -1 -5 -3 0 0 -5 -1 -6 10
 -20 -9 -6 -9 -6 -2 -9 0 0 -14 -9 0 0 -12 -2 -14 26
 -22 -8 -8 -8 -8 0 -10 0 0 -14 -10 0 0 -10 -4 -14 27
 -42 -23 -13 -18 -18 0 -15 0 0 -34 -20 0 0 -25 -9 -29 57
 -13 -7 -3 -7 -6 0 -6 0 0 -10 -6 0 0 -7 -3 -10 18
 -16 -7 -5 -8 -6 0 -7 0 0 -12 -6 0 0 -9 -3 -11 21
 -10 -5 -4 -5 0 0 -3 0 0 -6 -3 0 0 -4 -2 -6 12
 -66 -29 -14 -19 -4 0 -15 0 0 -22 -5 0 0 -30 -12 -32 66
 -14 -7 -6 -5 -4 0 -5 0 0 -10 -3 0 0 -6 0 -12 18
 -76 -29 -19 -34 -24 0 -25 0 0 -52 -30 0 0 -35 -7 -47 91
 -47 -23 -18 -23 -3 0 -15 0 0 -29 -15 -15 0 -20 -9 -29 57
 -28 -13 -9 -13 -9 0 -12 0 0 -19 -12 0 -3 -16 -3 -19 36
 -16 -7 -6 -7 0 0 -3 0 -3 -7 -3 0 0 -7 -3 -10 18
 -21 -9 -9 -9 -4 0 -5 -5 0 -12 -5 0 0 -10 -2 -17 26
 -44 -15 -15 -18 -18 0 -23 0 0 -32 -20 0 0 -23 -9 -29 57
 -13 -6 -3 -6 -6 0 -7 0 0 -10 -7 0 0 -7 -3 -10 18
 -8 -3 -3 -3 -3 0 -4 0 0 -5 -4 0 0 -4 -1 -5 10
 -76 -21 -27 -18 -24 0 -37 0 0 -40 -34 0 0 -31 -15 -43 87
 -27 -8 -12 -6 -10 0 -14 0 0 -17 -12 0 0 -10 -3 -19 33
 -10 -3 -4 -3 -3 0 -5 0 0 -6 -5 0 0 -4 -2 -6 12
 -36 -9 -15 -10 -12 0 -17 0 0 -20 -18 0 0 -15 -7 -23 43
 -76 -21 -30 -21 -24 0 -37 0 -3 -43 -37 0 0 -31 -15 -46 90
 -35 -9 -15 -9 -12 0 -17 -3 0 -20 -17 0 0 -14 -6 -23 42
 -25 -9 -9 -9 -9 -1 -12 0 0 -16 -12 0 0 -12 -4 -16 31
 -30 -17 0 -15 -12 0 -17 0 0 -24 -15 0 0 -20 -8 -26 44
 -9 -5 -2 -4 -4 0 -4 0 0 -8 -5 0 0 -6 -2 -7 13
 -20 -9 -3 -10 -8 0 -9 0 0 -16 -10 0 0 -11 -3 -15 27
 -8 -5 -1 -4 -4 0 -5 0 0 -8 -4 0 0 -5 -1 -9 13
 -3 -2 0 -2 -1 0 -2 0 0 -3 -2 0 0 -2 -1 -3 5
 -10 -6 0 -6 -4 0 -6 0 -1 -9 -6 0 0 -7 -3 -10 16
 -8 -4 -2 -4 -3 -1 -4 0 0 -6 -4 0 0 -5 -1 -6 11
 -19 -10 -5 -8 -8 0 -8 0 0 -17 -10 0 0 -13 -4 -14 27
 -7 -4 -2 -3 -3 0 -3 0 0 -6 -4 0 0 -5 -1 -5 10
 -60 -37 -11 -18 -24 0 -21 0 0 -56 -34 0 0 -47 -15 -43 87
 -21 -14 -6 -6 -10 0 -8 0 0 -23 -12 0 0 -16 -3 -19 33
 -8 -5 -2 -3 -3 0 -3 0 0 -8 -5 0 0 -6 -2 -6 12
 -28 -17 -7 -10 -12 0 -9 0 0 -28 -18 0 0 -23 -7 -23 43
 -39 -23 -10 -15 -15 0 -15 0 0 -37 -23 -3 0 -28 -9 -29 57
 -22 -12 -6 -9 -9 0 -9 0 0 -19 -12 0 -1 -15 -4 -16 31
 -60 -37 -14 -21 -24 0 -21 0 -3 -59 -37 0 0 -47 -15 -46 90
 -27 -17 -7 -9 -12 0 -9 -3 0 -28 -17 0 0 -22 -6 -23 42
 -3 -2 0 -2 0 0 -2 0 0 -3 -2 0 0 -2 -1 -3 5
 -8 -5 -2 -3 0 0 -3 0 0 -8 -5 0 0 -6 -2 -6 12
 -6 -3 -2 -3 0 0 -3 0 0 -4 -3 0 0 -4 0 -4 8
 -9 -4 -3 -3 0 0 -4 0 0 -7 -3 0 0 -5 0 -8 12
 -7 -2 -1 -3 0 0 -2 0 0 -5 -3 0 0 -3 0 -4 8
 -12 -5 -2 -3 0 0 -3 0 0 -4 -1 0 0 -6 -2 -6 12
 -12 -5 0 -3 0 0 -5 0 0 -6 -3 0 0 -8 -2 -8 14
 -10 -5 0 -1 0 0 -3 0 0 -6 -3 0 0 -8 -2 -6 12
 -5 -2 -1 -1 0 0 -2 0 0 -3 -1 0 0 -3 0 -4 6
 -22 -9 -3 -6 0 0 -9 0 0 -10 -6 0 -4 -15 -1 -13 25
 -33 -11 -15 -6 -10 0 -17 0 0 -23 -12 0 0 -13 0 -28 42
 -5 -3 -1 -2 -2 0 -3 0 0 -5 -2 0 0 -3 0 -6 8
 -27 -17 -9 -6 -10 0 -11 0 0 -29 -12 0 0 -19 0 -28 42
 -3 -1 -1 -1 0 0 -1 0 0 -2 -1 0 0 -2 0 -3 4
 -15 -5 -3 -6 -4 0 -5 0 0 -11 -6 0 0 -7 0 -10 18
 -12 -5 -4 -5 -4 0 -7 0 0 -12 -3 0 0 -8 0 -12 18
 -36 -17 -12 -15 -10 0 -17 0 0 -26 -15 0 -6 -22 0 -28 48
 -36 -17 -12 -15 -10 -6 -17 0 0 -26 -15 0 0 -22 0 -28 48
 -13 -5 -3 -6 -4 0 -5 0 0 -9 -6 0 0 -7 0 -8 16
 -11 -3 -1 -4 -2 0 -3 0 0 -7 -4 0 0 -5 0 -6 12
 -7 -2 -1 -3 -1 0 -2 0 0 -5 -3 0 0 -3 0 -4 8
 -72 -25 -15 -34 -24 0 -29 0 0 -56 -30 0 0 -39 -7 -47 91
 -19 -5 -3 -8 -4 0 -5 0 0 -13 -8 0 0 -9 0 -12 22
 -40 -15 -9 -18 -12 0 -15 0 0 -28 -18 0 -4 -21 -1 -25 49
 -17 -5 -3 -7 -4 0 -5 -1 0 -12 -7 0 0 -8 0 -11 20
 -40 -15 -9 -18 -12 -4 -15 0 0 -28 -18 0 0 -21 -1 -25 49
 -52 -15 0 -19 -4 0 -29 0 0 -36 -5 0 0 -44 -12 -32 66
 -12 -3 -2 -7 0 0 -7 0 -3 -11 -3 0 0 -11 -3 -10 18
 -27 -12 -8 -13 -9 -3 -13 0 0 -20 -12 0 0 -17 -3 -19 36
 -100 -45 -21 -36 -12 0 -45 0 0 -52 -36 0 -28 -69 -1 -61 121
 -19 -9 -6 -9 -3 0 -9 0 0 -13 -9 -3 -4 -12 -1 -13 25
 -9 -4 -3 -4 -2 0 -4 -1 0 -6 -4 0 -2 -6 0 -7 12
 -13 -6 -4 -6 -4 -1 -6 0 0 -9 -6 0 -1 -8 -1 -9 17
 -4 -2 0 -2 0 0 -2 0 -1 -3 -2 0 0 -3 -1 -4 6
 -100 -45 -21 -36 -12 -28 -45 0 0 -52 -36 0 0 -69 -1 -61 121
 -9 -4 -3 -4 -2 -2 -4 -1 0 -6 -4 0 0 -6 0 -7 12
 -14 -5 -5 -6 -6 0 -7 0 0 -10 -6 0 0 -7 -3 -9 18
 -8 -4 -2 -4 -4 0 -4 0 0 -6 -4 0 0 -4 -2 -6 11
 -24 -7 -9 -6 -8 0 -11 0 0 -12 -10 0 0 -9 -5 -13 27
 -72 -23 -33 -18 -28 0 -35 0 0 -44 -30 0 0 -25 -9 -49 87
 -38 -12 -16 -12 -12 0 -18 0 0 -22 -18 0 0 -14 -8 -22 45
 -34 -9 -15 -10 -12 0 -15 0 0 -18 -16 0 0 -13 -7 -21 40
 -15 -5 -6 -5 -5 0 -7 0 0 -9 -7 -1 0 -6 -3 -9 18
 -24 -7 -10 -7 -8 0 -11 0 -1 -13 -11 0 0 -9 -5 -14 28
 -11 -3 -5 -3 -4 0 -5 -1 0 -6 -5 0 0 -4 -2 -7 13
 -12 -7 -3 -6 -6 0 -5 0 0 -10 -6 0 0 -7 -3 -9 17
 -13 -7 -4 -6 -6 0 -5 0 0 -11 -6 0 0 -8 -3 -9 18
 -94 -71 -21 -26 -46 0 -15 0 0 -78 -40 0 0 -65 -33 -53 129
 -22 -13 -7 -10 -10 0 -9 0 0 -18 -12 0 0 -15 -3 -15 31
 -33 -22 -12 -12 -17 0 -10 0 0 -31 -15 0 0 -20 -6 -26 48
 -14 -11 -5 -6 -6 0 -3 0 0 -14 -8 0 0 -9 -5 -9 21
 -21 -14 -7 -9 -9 0 -6 0 0 -19 -11 -3 0 -13 -6 -14 30
 -16 -9 -5 -7 -7 0 -6 0 0 -13 -8 0 -1 -10 -3 -11 22
 -24 -19 -8 -9 -12 0 -3 0 -3 -23 -13 0 0 -17 -9 -16 36
 -29 -21 -11 -11 -16 0 -5 -5 0 -28 -15 0 0 -20 -8 -23 44
 -31 -22 0 -19 -18 0 -15 0 0 -22 -12 0 0 -16 -12 -25 45
 -26 -13 -5 -14 -12 0 -11 0 0 -20 -12 0 0 -13 -5 -19 35
 -14 -9 -3 -8 -8 0 -7 0 0 -12 -6 0 0 -7 -3 -13 21
 -34 -25 -3 -28 -24 0 -15 0 0 -28 -18 0 0 -19 -15 -37 57
 -11 -9 -1 -9 -6 0 -6 0 0 -10 -6 0 0 -5 -5 -10 18
 -6 -4 -1 -4 -3 0 -3 0 0 -5 -3 -1 0 -3 -2 -5 9
 -19 -13 -3 -13 -12 0 -9 -3 0 -16 -9 0 0 -10 -6 -19 30
 -10 -4 -2 -5 -3 0 -4 0 0 -6 0 0 0 -6 -3 -5 12
 -8 -3 -2 -4 -3 0 -3 0 0 -6 -3 0 0 -4 -1 -5 10
 -8 -2 -4 -7 -3 0 -2 0 0 -6 0 0 0 -6 -3 -7 12
 -11 -5 -4 -7 -3 0 -5 0 0 -9 -3 -3 0 -6 -3 -7 15
 -8 -3 -3 -6 -2 0 -3 0 -2 -6 0 0 0 -5 -3 -5 11
 -14 -5 -7 -10 -6 0 -5 -6 0 -12 0 0 0 -9 -3 -13 21
 -8 -3 -4 -3 0 0 -3 0 0 -4 -3 0 0 -2 -2 -4 9
 -7 -4 -3 -4 0 0 -3 0 0 -4 -3 0 0 -4 0 -4 9
 -42 -19 -10 -13 0 0 -9 0 0 -14 -3 0 0 -18 -8 -20 42
 -34 -19 -18 -13 0 0 -9 0 0 -22 -3 0 0 -10 0 -28 42
 -20 -7 -5 -10 0 0 -3 0 0 -12 -6 0 0 -5 -1 -9 21
 -38 -21 -16 -21 0 0 -15 0 0 -22 -15 0 -12 -20 -2 -22 48
 -15 -7 -7 -7 0 0 -3 -3 0 -8 -3 0 0 -6 -2 -11 18
 -18 -5 -6 -3 -4 0 -7 0 0 -6 -5 0 0 -6 -4 -8 18
 -39 -20 -7 -9 -3 0 -6 0 0 -13 -2 0 0 -19 -9 -17 39
 -23 -12 -2 -7 -2 0 -5 0 0 -6 0 0 0 -10 -6 -11 23
 -42 -18 -8 -13 -3 0 -10 0 0 -14 0 0 0 -20 -9 -19 42
 -34 -16 -7 -10 -1 0 -9 0 0 -9 -3 0 0 -18 -3 -15 34
 -24 -11 -6 -6 -1 0 -5 0 0 -8 0 0 0 -10 -3 -13 24
 -22 -9 -6 -7 0 0 -3 0 0 -6 -1 0 0 -10 -4 -12 22
 -16 -7 -4 -5 0 0 -3 0 -1 -5 -1 0 0 -7 -3 -8 16
 -58 -17 -7 -22 -12 0 -10 0 0 -31 -15 0 0 -20 -1 -26 58
 -100 -45 -21 -29 -5 0 -24 0 0 -31 -8 0 -7 -48 -15 -47 100
 -42 -19 -10 -13 0 0 -9 0 0 -14 -3 -4 0 -18 -8 -20 42
 -34 -15 -6 -9 0 -4 -9 0 0 -10 -3 0 0 -18 -4 -16 34
 -12 -5 -6 -3 -4 0 -5 0 0 -8 -3 0 0 -4 0 -10 15
 -5 -3 -2 -2 -2 0 -2 0 0 -4 -1 0 0 -2 0 -5 7
 -8 -4 -3 -2 -1 0 -2 0 0 -4 0 0 0 -3 0 -6 9
 -36 -13 -9 -15 -11 0 -10 0 0 -25 -12 0 0 -14 0 -23 42
 -16 -8 -6 -7 -5 0 -7 0 0 -11 -6 0 -3 -9 0 -12 21
 -19 -9 -9 -7 -4 0 -5 -3 0 -12 -3 0 0 -8 0 -17 24
 -40 -16 -10 -19 -13 0 -15 0 0 -27 -18 0 0 -21 0 -24 49
 -88 -27 -17 -42 -12 0 -15 0 0 -56 -30 0 0 -25 -1 -41 93
 -39 -10 -8 -18 -9 0 -5 0 0 -23 -13 0 0 -14 0 -22 42
 -41 -14 -9 -19 -9 0 -10 0 0 -27 -15 -5 0 -15 -2 -22 46
 -28 -11 -7 -13 -9 0 -10 0 0 -19 -12 0 -3 -14 -1 -17 34
 -88 -24 -15 -39 -16 0 -12 0 -7 -51 -27 0 0 -28 0 -43 91
 -75 -23 -17 -33 -20 0 -15 -7 0 -48 -25 0 0 -28 0 -45 84
 -23 -14 -9 -11 -3 0 -6 0 0 -17 -9 -9 0 -11 -6 -14 30
 -12 -8 -3 -8 -3 0 -5 0 0 -9 -5 -5 0 -5 -4 -9 17
 -25 -13 -10 -13 -1 0 -9 0 0 -15 -9 -9 0 -12 -3 -15 31
 -69 -36 -31 -31 -1 0 -20 0 0 -43 -15 -25 0 -25 -8 -48 84
 -18 -9 -7 -9 -1 0 -6 0 0 -11 -6 -6 -1 -8 -3 -11 22
 -28 -15 -11 -15 -3 0 -12 0 0 -17 -12 0 -9 -16 -1 -17 36
 -14 -7 -5 -7 -3 0 -6 0 0 -9 -6 -2 -3 -8 -1 -9 18
 -7 -3 -3 -3 0 0 -1 -1 -1 -3 -1 0 0 -3 -1 -5 8
 -12 -3 -6 -3 -4 0 -5 -2 0 -6 -5 0 0 -4 -2 -8 14
 -33 -22 -17 -12 -12 0 0 -15 0 -26 -10 0 0 -20 -6 -31 48
 -9 -6 -3 -6 -4 0 -2 -5 0 -6 -2 0 0 -4 -2 -11 14
 -33 -12 -17 -22 -12 0 -10 -15 0 -26 0 0 0 -20 -6 -31 48
 -11 -5 -5 -5 -2 0 -3 -3 0 -6 -3 0 0 -6 0 -9 14
 -21 -7 -7 -9 -4 0 -3 -5 0 -12 -5 0 0 -8 0 -15 24
 -11 -5 -5 -5 -2 0 -3 -3 0 -6 -3 0 -2 -6 0 -9 14
 -15 -7 -7 -7 0 0 -3 -3 0 -8 -3 -4 0 -6 -2 -11 18
 -7 -3 -3 -3 -1 -1 -2 -2 0 -4 -2 0 0 -4 0 -6 9
 -24 -9 -9 -10 -10 0 -13 0 0 -16 -12 0 0 -13 -3 -15 31
 -108 -15 -35 -26 -46 0 -71 0 0 -64 -40 0 0 -51 -33 -53 129
 -33 -5 -15 -11 -16 0 -21 -5 0 -24 -15 0 0 -16 -8 -23 44
 -17 -6 -6 -7 -7 -1 -9 0 0 -12 -8 0 0 -9 -3 -11 22
 -31 -15 0 -12 -18 0 -22 0 0 -22 -19 0 0 -16 -12 -25 45
 -9 -4 -3 -4 -4 0 -5 0 0 -6 -5 0 0 -5 -1 -6 12
 -15 -8 -3 -6 -10 0 -11 0 0 -14 -9 0 0 -7 -3 -16 24
 -11 -6 -1 -6 -6 0 -9 0 0 -10 -9 0 0 -5 -5 -10 18
 -34 -15 -3 -18 -24 0 -25 0 0 -28 -28 0 0 -19 -15 -37 57
 -6 -3 -1 -3 -3 0 -4 0 0 -5 -4 -1 0 -3 -2 -5 9
 -11 -5 -3 -5 -5 -1 -6 0 0 -8 -6 0 0 -6 -2 -8 15
 -14 -7 -5 -6 -6 0 -7 0 0 -10 -8 0 0 -9 -1 -9 19
 -44 -15 -17 -14 -16 0 -23 0 0 -24 -22 0 0 -21 -5 -25 53
 -20 -7 -9 -6 -8 0 -11 0 0 -12 -10 0 0 -9 -1 -13 25
 -20 -8 -6 -9 -7 0 -9 0 0 -13 -10 0 0 -11 0 -12 25
 -17 -6 -7 -6 -6 0 -9 0 0 -10 -9 0 0 -8 -2 -10 21
 -64 -21 -27 -22 -24 0 -33 0 0 -36 -34 0 0 -31 -7 -39 79
 -44 -15 -18 -15 -16 0 -23 0 -1 -25 -23 0 0 -21 -5 -26 54
 -21 -7 -9 -7 -8 0 -11 -1 0 -12 -11 0 0 -10 -2 -13 26
 -64 -9 -21 -14 -26 0 -41 0 0 -36 -24 0 0 -29 -19 -31 75
 -74 -19 -15 -10 -28 0 -45 0 0 -32 -36 0 0 -27 -23 -41 85
 -11 -3 -3 0 -3 0 -5 0 0 -5 -5 0 0 -5 -3 -5 12
 -40 -7 -9 -6 -8 0 -16 0 0 -17 -15 0 0 -14 -5 -18 40
 -25 -7 -11 -5 -9 0 -13 0 0 -15 -11 0 0 -9 -3 -17 30
 -30 -9 -11 -8 -10 -2 -15 0 0 -16 -14 0 0 -13 -5 -17 35
 -13 -4 -6 -3 -5 0 -7 0 0 -8 -6 0 0 -5 -1 -9 16
 -21 -10 -6 -6 -14 0 -16 0 0 -19 -12 0 0 -8 -3 -23 33
 -33 -9 -15 -7 -12 0 -17 0 0 -20 -15 0 0 -12 -4 -23 40
 -42 -12 -19 -9 -15 0 -22 0 0 -26 -19 0 0 -15 -5 -29 51
 -33 -9 -15 -7 -12 0 -17 -1 0 -20 -15 0 0 -12 -4 -23 40
 -47 -15 -19 -15 -15 -3 -24 0 0 -28 -24 0 0 -20 -8 -28 57
 -8 -1 -3 -2 -4 0 -5 0 0 -4 -6 0 0 -3 -3 -7 11
 -9 -1 -5 0 -3 0 -3 0 0 -5 -7 0 0 -5 -3 -7 12
 -18 0 -6 -4 -3 0 -5 0 0 -8 -9 0 0 -6 -1 -11 19
 -43 -12 -18 -13 -15 -3 -21 0 0 -24 -22 0 0 -19 -7 -27 52
 -13 -3 -3 -3 -6 0 -10 0 -3 -7 -10 0 0 -4 -6 -10 18
 -26 -7 -11 0 -6 0 -11 0 -6 -16 -18 0 0 -13 -9 -15 33
 -30 -9 -12 -9 -10 -2 -15 0 -1 -17 -15 0 0 -13 -5 -18 36
 -19 -3 -9 -5 -8 0 -11 -3 0 -12 -9 0 0 -8 -4 -13 24
 -14 -3 -6 -3 -6 0 -8 -3 0 -8 -8 0 0 -5 -3 -11 18
 -33 -7 -17 -3 -12 0 -15 -9 0 -20 -19 0 0 -14 -6 -25 42
 -15 -2 -6 -3 -4 0 -6 -3 0 -8 -7 0 0 -5 -1 -10 17
 -14 -4 -6 -4 -5 -1 -7 -1 0 -8 -7 0 0 -6 -2 -9 17
 -20 -9 0 -10 -8 0 -9 0 0 -16 -10 0 0 -11 -3 -15 27
 -24 -17 0 -9 -12 0 -11 0 0 -24 -15 0 0 -20 -8 -20 38
 -14 -9 0 -7 -4 0 -9 0 0 -8 -7 0 0 -12 0 -10 20
 -6 -4 0 -3 -3 0 -4 0 0 -6 -3 0 0 -4 -1 -7 10
 -25 -13 0 -9 -3 0 -13 0 0 -13 -9 0 -7 -19 -2 -17 32
 -18 -11 0 -9 -6 -6 -11 0 0 -12 -9 0 0 -14 -2 -14 26
 -16 -11 -1 -6 -8 0 -7 0 0 -16 -10 0 0 -13 -5 -13 25
 -15 -10 -3 -6 -8 0 -7 0 0 -16 -9 0 0 -11 -3 -14 24
 -22 -15 -3 -10 -12 0 -9 0 0 -24 -16 0 0 -19 -7 -21 37
 -13 -9 -2 -6 -6 0 -6 0 0 -14 -9 0 0 -10 -4 -11 21
 -11 -7 -2 -5 -5 0 -5 0 0 -11 -7 -1 0 -8 -3 -9 17
 -16 -11 -2 -7 -8 0 -7 0 -1 -17 -11 0 0 -13 -5 -14 26
 -14 -6 -3 -7 -5 0 -6 0 0 -10 -7 0 0 -8 0 -9 18
 -19 -9 0 -11 -7 0 -9 0 0 -17 -11 0 0 -10 -3 -15 27
 -19 -9 0 -11 -7 0 -9 0 0 -17 -11 -3 0 -10 -3 -15 27
 -20 -9 0 -11 -8 0 -9 0 -1 -17 -11 0 0 -11 -3 -16 28
 -16 -7 -3 -8 -6 -2 -7 0 0 -12 -8 0 0 -9 -1 -11 21
 -6 -4 -1 -3 -3 0 -4 0 0 -6 -3 0 0 -4 0 -7 10
 -9 -5 -2 -4 -4 0 -6 0 0 -10 -3 0 0 -6 0 -11 15
 -11 -7 -2 -5 -5 0 -7 0 0 -11 -5 0 -1 -7 0 -13 18
 -6 -4 -1 -3 -3 -1 -4 0 0 -6 -3 0 0 -4 0 -7 10
 -8 -7 0 -7 -4 0 -5 0 0 -8 -5 0 0 -4 -4 -8 14
 -5 -4 0 -3 -2 0 -3 0 0 -6 -4 0 0 -4 -2 -5 9
 -5 -3 0 -4 0 0 -4 0 0 -6 -3 0 0 -4 -2 -5 9
 -4 -3 0 -3 -1 -1 -3 0 0 -4 -3 0 0 -3 -1 -4 7
 -4 -3 0 -3 0 0 -3 0 0 -4 -3 0 -1 -3 -1 -4 7
 -8 -6 0 -4 -4 0 -4 0 -1 -9 -6 0 0 -7 -3 -8 14
 -3 -1 0 -2 0 0 -2 0 -1 -3 -1 0 0 -3 -1 -3 5
 -6 -4 0 -4 -2 -2 -4 0 -1 -5 -4 0 0 -5 -1 -6 10
 -12 -7 -1 -6 -4 -4 -7 0 0 -8 -6 0 0 -9 -1 -9 17
 -12 -7 -3 -6 -5 -3 -7 0 0 -10 -6 0 0 -8 0 -11 18
 -16 -9 -3 -10 -6 -6 -9 0 0 -12 -10 0 0 -13 -1 -15 25
 -10 -6 -2 -6 -3 -3 -6 0 0 -8 -6 0 0 -7 -1 -8 15
 -9 -5 -2 -5 -3 -2 -5 0 0 -7 -5 -1 0 -6 -1 -7 13
 -12 -7 -2 -7 -4 -4 -7 0 -1 -9 -7 0 0 -9 -1 -10 18
 -18 -11 -3 -6 -8 0 -7 0 0 -18 -10 0 0 -15 -5 -13 27
 -54 -35 -15 -18 -28 0 -23 0 0 -62 -30 0 0 -43 -9 -49 87
 -29 -18 -7 -12 -12 0 -12 0 0 -31 -18 0 0 -23 -8 -22 45
 -25 -15 -6 -10 -12 0 -9 0 0 -27 -16 0 0 -22 -7 -21 40
 -12 -7 -3 -5 -5 0 -5 0 0 -12 -7 -1 0 -9 -3 -9 18
 -18 -11 -4 -7 -8 0 -7 0 -1 -19 -11 0 0 -15 -5 -14 28
 -8 -5 -2 -3 -4 0 -3 -1 0 -9 -5 0 0 -7 -2 -7 13
 -16 -11 -5 -6 -8 0 -7 0 0 -16 -10 0 0 -13 -1 -13 25
 -36 -23 -9 -14 -16 0 -15 0 0 -32 -22 0 0 -29 -5 -25 53
 -19 -9 -5 -9 -7 0 -8 0 0 -14 -10 0 0 -12 0 -12 25
 -14 -9 -4 -6 -6 0 -6 0 0 -13 -9 0 0 -11 -2 -10 21
 -52 -33 -15 -22 -24 0 -21 0 0 -48 -34 0 0 -43 -7 -39 79
 -21 -13 -6 -9 -9 0 -9 0 0 -19 -13 -1 0 -16 -3 -15 31
 -17 -11 -5 -7 -8 0 -7 -1 0 -16 -11 0 0 -14 -2 -13 26
 -36 -23 -10 -15 -16 0 -15 0 -1 -33 -23 0 0 -29 -5 -26 54
 -54 -41 -11 -14 -26 0 -9 0 0 -46 -24 0 0 -39 -19 -31 75
 -32 -19 0 -3 -4 0 -9 0 0 -24 -13 0 0 -28 -8 -20 42
 -31 -16 0 -6 -8 0 -7 0 0 -26 -15 0 0 -23 -5 -18 40
 -19 -13 -5 -5 -9 0 -7 0 0 -21 -11 0 0 -15 -3 -17 30
 -24 -15 -5 -8 -10 0 -9 0 0 -22 -14 0 -2 -19 -5 -17 35
 -10 -7 -3 -3 -5 0 -4 0 0 -11 -6 0 0 -8 -1 -9 16
 -25 -17 -7 -7 -12 0 -9 0 0 -28 -15 0 0 -20 -4 -23 40
 -12 -7 -3 -3 -5 0 -4 0 0 -13 -6 0 0 -8 0 -11 18
 -32 -22 -9 -9 -15 0 -12 0 0 -36 -19 0 0 -25 -5 -29 51
 -53 -36 -15 -15 -25 0 -20 0 0 -59 -31 -1 0 -41 -8 -48 84
 -76 -52 -21 -21 -36 0 -28 0 -1 -85 -45 0 0 -60 -12 -69 121
 -25 -17 -7 -7 -12 0 -9 -1 0 -28 -15 0 0 -20 -4 -23 40
 -31 -21 -9 -9 -15 -1 -12 0 0 -34 -18 0 0 -24 -4 -28 49
 -38 -24 -10 -15 -15 0 -15 0 0 -37 -24 0 -3 -29 -8 -28 57
 -7 -3 -3 0 -3 0 -1 0 0 -7 -7 0 0 -7 -3 -7 12
 -13 -5 -1 -4 -3 0 0 0 0 -13 -9 0 0 -11 -1 -11 19
 -34 -21 -9 -13 -15 0 -12 0 0 -33 -22 0 -3 -28 -7 -27 52
 -37 -14 -5 -15 -5 0 -10 0 0 -31 -19 -9 0 -19 -2 -22 46
 -15 -9 -4 -6 -6 0 -6 0 0 -14 -9 -1 -1 -11 -3 -11 22
 -24 -15 -6 -9 -10 0 -9 0 -1 -23 -15 0 -2 -19 -5 -18 36
 -11 -7 -3 -4 -5 0 -4 -1 0 -11 -7 0 -1 -9 -2 -9 17
 -22 -11 -7 0 -6 0 -7 0 -6 -20 -18 0 0 -17 -9 -15 33
 -76 -31 0 -21 -8 0 -7 0 -15 -71 -45 0 0 -53 -5 -48 100
 -15 -11 -5 -5 -8 0 -3 -3 0 -16 -9 0 0 -12 -4 -13 24
 -25 -15 -9 -3 -12 0 -7 -9 0 -28 -19 0 0 -22 -6 -25 42
 -10 -3 0 -5 0 0 -3 0 0 -8 -5 0 0 -4 0 -6 12
 -32 -19 0 -3 0 0 -9 0 0 -24 -13 0 0 -28 -8 -20 42
 -15 -7 -2 -3 0 0 -3 0 0 -5 -1 0 0 -8 -3 -7 15
 -15 -6 -2 -4 0 0 -4 0 0 -5 0 0 0 -8 -3 -7 15
 -11 -5 -2 -3 0 0 -3 0 0 -3 -1 0 0 -6 -1 -5 11
 -9 -4 -2 -2 0 0 -2 0 0 -3 0 0 0 -4 -1 -5 9
 -35 -15 -6 -9 0 0 -9 0 0 -11 -3 0 -2 -18 -5 -17 35
 -6 -3 0 -1 0 0 -3 0 0 -4 -1 0 0 -4 0 -6 8
 -11 -5 0 -3 0 -2 -5 0 0 -5 -3 0 0 -8 -1 -7 13
 -13 -7 0 -1 0 0 -3 0 0 -7 -3 0 0 -10 -3 -7 15
 -13 -6 0 0 0 0 -4 0 0 -7 -4 0 0 -10 -3 -7 15
 -7 -4 0 0 0 0 -2 0 0 -5 -2 0 0 -6 -1 -5 9
 -16 -9 0 -1 0 0 -3 0 0 -12 -7 0 0 -16 -4 -12 22
 -12 -7 0 -1 0 0 -3 0 -1 -9 -5 0 0 -11 -3 -8 16
 -29 -15 0 -3 0 0 -9 0 0 -17 -9 0 -2 -24 -5 -17 35
 -28 -15 0 -3 0 -4 -9 0 0 -16 -9 0 0 -24 -4 -16 34
 -11 -5 -3 -2 0 0 -3 0 0 -5 0 0 0 -5 0 -8 12
 -9 -5 -1 0 0 0 -3 0 0 -7 -2 0 0 -7 0 -8 12
 -76 -27 -3 -24 0 0 -39 0 0 -40 -12 0 -16 -63 -7 -43 91
 -27 -13 -9 -6 -14 0 -19 0 0 -25 -12 0 0 -11 0 -32 42
 -39 -13 -19 -9 -15 0 -22 0 0 -24 -18 0 0 -16 0 -28 49
 -21 -5 -9 0 -4 0 -11 0 0 -11 -6 0 0 -7 0 -16 24
 -34 -9 -18 -3 -5 0 -19 0 0 -22 -13 0 0 -10 0 -28 42
 -8 -2 -4 -1 -2 0 -4 -1 0 -5 -3 0 0 -3 0 -7 10
 -69 -23 -33 -15 -25 -9 -38 0 0 -44 -30 0 0 -28 0 -52 87
 -3 -2 0 -1 -1 0 -2 0 0 -3 -1 0 0 -2 0 -4 5
 -6 -4 0 -3 -2 0 -4 0 0 -7 -3 0 0 -5 0 -11 12
 -6 -5 0 -3 -1 0 -5 0 0 -8 -3 0 0 -4 0 -10 12
 -11 -8 -1 -5 -3 0 -8 0 0 -13 -5 -3 0 -7 0 -16 20
 -15 -11 -3 0 -4 0 -5 0 0 -17 -6 0 0 -13 0 -16 24
 -54 -38 -18 -15 -25 0 -23 0 0 -59 -30 0 -9 -43 0 -52 87
 -8 -3 -4 -3 0 0 -1 0 0 -4 -1 0 0 -4 0 -8 10
 -27 -10 -6 -12 -8 -3 -10 0 0 -19 -12 0 0 -14 0 -17 33
 -6 -2 -1 -2 -1 0 -4 0 0 -6 0 0 0 -5 0 -6 9
 -27 -13 -9 -12 -8 -3 -13 0 0 -19 -12 0 -3 -17 0 -20 36
 -39 -23 -13 -15 -15 -9 -18 0 0 -34 -20 0 0 -28 0 -32 57
 -42 -19 -9 -15 -5 -12 -19 0 0 -22 -15 0 0 -29 0 -26 51
 -13 -5 -3 -6 -4 -1 -5 0 0 -9 -6 0 0 -7 0 -8 16
 -11 -3 -1 -4 -2 0 -2 0 0 -6 -3 0 0 -4 0 -5 11
 -15 -3 -1 -4 -2 0 -4 0 0 -8 -5 0 0 -6 0 -7 15
 -14 -4 0 -4 -2 0 -3 0 0 -9 -5 0 0 -7 0 -7 15
 -10 -2 0 -4 -2 0 -3 0 0 -7 -3 0 0 -5 0 -5 11
 -25 -9 -5 -11 -7 -3 -9 0 0 -17 -11 0 0 -13 0 -15 30
 -17 -5 -3 -8 -2 0 -3 0 0 -11 -6 0 0 -5 0 -8 18
 -33 -12 -7 -15 -9 -4 -12 0 0 -23 -15 0 0 -17 0 -20 40
 -51 -10 0 -22 -12 0 -17 0 0 -38 -15 0 0 -27 -1 -26 58
 -27 -10 -6 -13 -9 -3 -11 0 0 -20 -12 0 0 -15 -1 -17 34
 -23 0 -6 -6 -3 0 -5 0 0 -11 -11 0 0 -8 0 -14 24
 -18 -5 -1 -6 -3 0 0 0 0 -16 -11 0 0 -13 0 -14 24
 -9 -1 -3 -2 -2 0 -3 -2 0 -5 -4 0 0 -3 0 -6 10
 -69 -25 -15 -31 -20 -8 -25 -1 0 -48 -31 0 0 -36 0 -43 84
 -33 -12 -7 -15 -9 -4 -12 0 0 -23 -15 -1 0 -17 0 -20 40
 -34 -10 0 -13 -3 0 -18 0 0 -22 0 0 0 -28 -9 -19 42
 -32 -6 0 -9 -3 0 -20 0 0 -20 -2 0 0 -26 -9 -17 39
 -12 -7 0 -3 -4 0 -5 0 0 -12 -5 0 0 -12 -4 -8 18
 -18 -5 0 -6 -1 0 -11 0 0 -14 0 0 0 -16 -3 -13 24
 -79 -24 0 -29 -5 -7 -45 0 0 -52 -8 0 0 -69 -15 -47 100
 -69 -30 -14 -31 -15 -21 -37 0 0 -44 -24 0 0 -53 -3 -43 90
 -25 -12 -8 -15 -3 -9 -15 0 0 -20 -12 0 0 -19 -1 -17 36
 -13 -6 -4 -7 -3 -3 -7 0 0 -10 -6 -2 0 -9 -1 -9 18
 -64 -27 -15 -21 -9 0 -30 0 0 -31 -24 0 -19 -42 -1 -37 76
 -8 -5 -1 -2 -2 0 -3 0 0 -6 -4 0 -2 -7 -1 -5 11
 -6 -3 -2 -3 -1 0 -3 0 0 -4 -3 -1 -1 -4 0 -4 8
 -15 -7 -5 -7 -2 0 -7 -1 0 -10 -7 -2 -4 -10 0 -11 20
 -10 -3 -3 -2 -2 -2 -5 0 0 -4 -4 0 0 -5 -1 -5 11
 -28 -15 -3 -12 -6 -10 -15 0 0 -16 -12 0 0 -21 -1 -19 37
 -61 -30 -12 -21 -9 -19 -27 0 0 -34 -24 0 0 -45 -1 -37 76
 -44 -5 -23 -18 -24 0 -25 0 0 -28 -18 0 0 -19 -15 -27 57
 -7 -2 -3 -3 -3 0 -4 0 0 -5 -3 -1 0 -3 -2 -4 9
 -23 -5 -11 -9 -12 0 -13 -3 0 -16 -9 0 0 -10 -6 -15 30
 -12 -7 -1 -6 -8 0 -7 0 0 -8 -6 0 0 -5 -5 -9 17
 -12 -7 -3 -6 -8 0 -7 0 0 -10 -6 0 0 -5 -3 -11 18
 -10 -6 -2 -6 -6 0 -6 0 0 -8 -6 0 0 -4 -4 -8 15
 -16 -9 -3 -10 -12 0 -9 0 0 -12 -10 0 0 -7 -7 -15 25
 -9 -5 -2 -5 -5 0 -5 0 0 -7 -5 -1 0 -4 -3 -7 13
 -12 -7 -2 -7 -8 0 -7 0 -1 -9 -7 0 0 -5 -5 -10 18
 -10 -3 -3 -2 -4 0 -5 0 0 -4 -4 0 0 -3 -3 -5 11
 -30 -7 -9 -6 -8 0 -11 0 0 -12 -10 0 0 -9 -5 -13 30
 -13 -7 -7 -2 -7 0 -5 0 0 -11 -5 0 0 -5 -1 -11 18
 -33 -17 -12 -12 -22 0 -20 0 0 -26 -15 0 0 -10 -6 -31 48
 -40 -13 -19 -10 -16 0 -21 0 0 -24 -18 0 0 -15 -3 -27 49
 -21 -6 -10 -5 -8 0 -10 0 0 -12 -9 0 0 -7 -3 -14 25
 -45 -14 -21 -11 -17 0 -22 0 0 -27 -19 -1 0 -15 -6 -30 54
 -21 -6 -10 -5 -8 0 -10 -1 0 -12 -9 0 0 -7 -3 -14 25
 -13 -6 -5 -6 -6 0 -9 0 0 -8 -9 0 0 -1 -7 -8 18
 -50 -11 -17 -18 -4 0 -13 0 0 -26 -20 0 0 -7 -5 -19 50
 -18 -3 -10 -5 -4 0 -5 0 0 -6 -7 0 0 -6 -4 -12 20
 -28 -3 -15 -10 -14 0 -15 0 0 -16 -12 0 0 -11 -9 -17 35
 -31 -6 -15 -10 -18 0 -15 0 0 -12 -19 0 0 -7 -13 -24 40
 -14 -3 -9 -2 -6 0 -3 0 0 -6 -8 0 0 -5 -5 -9 17
 -50 -3 -21 -14 -12 0 -9 0 0 -18 -20 0 0 -11 -5 -27 50
 -9 -4 -3 -4 -4 0 -5 0 0 -6 -5 -2 0 -3 -3 -6 12
 -9 -5 -4 -3 -3 0 -3 0 0 -7 -5 -3 0 -4 -3 -5 12
 -10 -3 -3 -4 -2 0 -3 0 0 -6 -4 -2 0 -3 -1 -5 11
 -16 -5 -6 -5 -8 0 -9 0 -3 -7 -9 0 0 -3 -7 -10 20
 -40 -7 -14 -11 -8 0 -11 0 -5 -17 -15 0 0 -9 -5 -18 40
 -14 -3 -7 -4 -6 0 -7 -2 0 -8 -6 0 0 -5 -3 -9 17
 -15 -4 -8 -3 -6 0 -6 -3 0 -8 -7 0 0 -5 -3 -10 18
 -24 -5 -11 -6 -8 0 -9 -4 0 -12 -10 0 0 -7 -3 -15 27
 -8 -6 -1 -4 -5 0 -3 0 0 -7 -4 0 0 -5 -3 -6 12
 -12 -8 -3 -6 -7 0 -5 0 0 -11 -6 0 0 -7 -3 -10 18
 -14 -10 -3 -8 -9 0 -5 0 0 -13 -8 0 0 -9 -5 -12 22
 -5 -4 -1 -3 -3 0 -2 0 0 -5 -3 0 0 -3 -2 -4 8
 -16 -12 -3 -9 -10 0 -6 0 -1 -15 -9 0 0 -10 -6 -13 25
 -13 -9 -3 -7 -8 0 -5 -1 0 -12 -7 0 0 -8 -4 -11 20
 -34 -25 -13 -18 -24 0 -5 0 0 -38 -18 0 0 -29 -15 -27 57
 -6 -4 -2 -3 -3 0 -2 0 0 -6 -3 -1 0 -4 -2 -4 9
 -19 -13 -7 -9 -12 0 -5 -3 0 -20 -9 0 0 -14 -6 -15 30
 -27 -15 -7 0 -11 0 -5 0 0 -13 -9 0 0 -13 -11 -9 30
 -22 -18 -3 -8 -13 0 -5 0 0 -19 -10 0 0 -15 -9 -14 32
 -18 -14 -4 -5 -9 0 -3 0 0 -15 -8 0 0 -13 -6 -10 25
 -37 -23 -3 -8 -13 0 0 0 0 -24 -10 0 0 -20 -9 -14 42
 -34 -27 -9 -10 -18 0 -3 0 0 -30 -16 0 0 -25 -13 -21 49
 -39 -30 -9 -11 -19 0 -6 0 0 -33 -17 -1 0 -27 -14 -22 54
 -18 -14 -4 -5 -9 0 -3 0 0 -15 -8 0 -1 -13 -6 -10 25
 -24 -19 -6 -7 -12 0 -3 0 -1 -21 -11 0 0 -17 -9 -14 34
 -55 -42 -12 -15 -27 -1 -9 0 0 -46 -24 0 0 -39 -19 -31 76
 -24 -17 -7 -10 -12 0 -9 0 0 -20 -14 0 0 -19 -3 -15 35
 -29 -14 -8 -14 -11 0 -12 0 0 -21 -15 0 0 -18 0 -18 38
 -17 -12 -6 -8 -9 0 -6 0 0 -15 -11 0 0 -14 -2 -12 26
 -15 -10 -5 -7 -7 0 -6 0 0 -13 -9 -1 0 -11 -2 -10 22
 -24 -17 -8 -11 -12 0 -9 0 -1 -21 -15 0 0 -19 -3 -16 36
 -11 -8 -4 -5 -6 0 -4 -1 0 -10 -7 0 0 -9 -1 -8 17
 -24 -17 -9 -9 -13 0 -8 0 0 -23 -12 0 -3 -16 -3 -19 36
 -17 -14 -6 -6 -9 0 -2 0 -2 -17 -9 0 0 -12 -6 -12 26
 -6 -5 -3 -2 -2 0 -1 0 0 -6 -4 0 0 -3 -3 -3 9
 -13 -10 -4 -6 -3 0 0 0 0 -13 -7 0 0 -6 -4 -6 18
 -9 -6 -3 -4 -4 0 -3 0 0 -8 -5 -1 -1 -6 -2 -6 13
 -13 -10 -5 -5 -7 0 -2 -2 0 -13 -7 -1 0 -9 -4 -10 20
 -12 -9 -3 -4 -6 0 -3 0 0 -10 -6 0 -2 -9 -3 -7 17
 -16 -12 -6 -7 -9 0 -3 0 0 -15 -10 0 -3 -13 -4 -12 25
 -12 -9 -4 -5 -6 0 -3 0 -1 -11 -7 0 -2 -9 -3 -8 18
 -12 -10 -5 -3 -6 0 0 0 -3 -11 -7 0 0 -8 -6 -7 18
 -7 -6 -2 -3 -4 0 -1 0 -1 -7 -4 0 0 -5 -3 -5 11
 -11 -9 -4 -4 -6 0 -1 -1 -1 -11 -6 0 0 -8 -4 -8 17
 -13 -9 -7 -3 -8 0 -1 -5 0 -12 -7 0 0 -8 -4 -11 20
 -37 -28 -18 -13 -18 0 0 -15 0 -34 -15 0 0 -25 -9 -34 57
 -5 -4 -2 -2 -3 0 -1 -1 0 -5 -3 0 0 -4 -1 -4 8
 -33 -22 -12 -12 -17 0 0 -10 0 -31 -15 0 0 -20 -6 -26 48
 -16 -12 -6 -6 -9 -1 -3 -3 0 -16 -9 0 0 -12 -4 -13 25
 -9 -6 0 -5 -6 0 -5 0 0 -6 -4 0 0 -4 -4 -7 13
 -14 -11 0 -8 -9 0 -6 0 0 -11 -6 0 0 -8 -6 -11 21
 -41 -23 0 -24 -22 0 -16 0 0 -30 -17 0 0 -18 -10 -29 55
 -7 -4 0 -4 -3 0 -3 0 0 -4 0 0 0 -4 -3 -4 9
 -5 -4 0 -3 -2 0 -3 0 0 -2 -2 0 0 -4 0 -3 7
 -8 -6 0 -5 -5 0 -4 0 0 -6 -3 0 0 -4 -3 -7 12
 -13 -10 0 -10 -9 0 -6 0 0 -10 -6 0 0 -7 -6 -13 21
 -12 -9 0 -8 -7 0 -6 0 0 -9 -5 -1 0 -6 -5 -10 18
 -25 -16 0 -13 -9 -9 -15 0 0 -16 -12 0 0 -19 -3 -19 36
 -43 -19 -10 -22 -16 0 -18 0 0 -30 -21 0 0 -24 0 -27 55
 -7 -4 -1 -4 -4 0 -3 0 0 -6 -3 0 0 -3 -1 -6 10
 -17 -11 0 -13 -9 0 -7 0 0 -15 -9 0 0 -6 -5 -13 25
 -37 -21 0 -28 -24 0 -12 0 0 -30 -19 0 0 -16 -10 -33 55
 -12 -7 -1 -8 -6 0 -5 0 0 -10 -6 -2 0 -5 -3 -9 17
 -56 -33 0 -39 -32 0 -21 0 -5 -45 -27 0 0 -23 -15 -44 80
 -19 -11 -1 -13 -12 0 -7 -3 0 -16 -9 0 0 -8 -4 -17 28
 -7 -5 -2 -4 -4 0 -4 0 0 -6 -3 0 0 -4 0 -7 11
 -34 -29 -3 -28 -20 0 -19 0 0 -32 -18 0 0 -15 -15 -33 57
 -19 -14 -3 -13 -11 0 -10 0 0 -17 -9 -3 0 -9 -6 -18 30
 -13 -9 -3 -7 -7 -3 -8 0 0 -12 -6 0 0 -8 0 -14 21
 -10 -7 -1 -8 -8 0 -5 0 0 -8 -6 0 0 -5 -5 -11 17
 -26 -20 -2 -27 -21 0 -10 0 0 -22 -12 0 0 -16 -15 -33 48
 -13 -13 0 -16 -12 0 -6 0 0 -10 -9 0 0 -10 -6 -19 27
 -17 -11 0 -14 -12 0 -6 0 0 -14 -9 0 0 -8 -6 -17 27
 -16 -13 -1 -16 -12 0 -5 0 0 -12 -8 0 0 -9 -9 -21 29
 -18 -15 -1 -16 -12 0 -9 0 0 -16 -10 0 0 -9 -9 -19 31
 -28 -25 -1 -31 -23 0 -10 0 0 -21 -16 0 -5 -18 -15 -39 54
 -13 -10 -1 -11 -9 0 -6 0 0 -11 -7 -1 0 -7 -6 -14 22
 -19 -16 0 -19 -15 -3 -9 0 0 -16 -12 0 0 -13 -9 -25 36
 -10 -9 -1 -8 -6 0 -5 0 0 -10 -6 0 0 -5 -5 -9 17
 -12 -11 -1 -12 -6 0 -7 0 0 -12 -6 0 0 -5 -7 -11 21
 -11 -8 0 -9 -6 0 -5 0 0 -10 -6 0 0 -4 -4 -9 17
 -20 -21 -1 -21 -9 0 -12 0 0 -19 -12 0 -3 -8 -11 -19 36
 -13 -11 -1 -11 -8 0 -7 -1 0 -12 -7 0 0 -6 -6 -13 22
 -6 -6 0 -6 -3 -1 -4 0 0 -6 -4 0 0 -3 -3 -6 11
 -8 -5 -2 -6 -3 0 -4 0 0 -7 -3 -3 0 -4 -3 -6 12
 -5 -4 -1 -4 -2 0 -3 0 0 -4 -3 -2 0 -3 -1 -4 8
 -8 -6 -1 -6 -5 0 -4 -1 0 -7 -4 -1 0 -4 -3 -8 13
 -7 -5 -1 -5 -3 -1 -4 0 0 -6 -4 -2 0 -4 -2 -6 11
 -17 -11 -5 -15 -12 0 -7 -9 0 -16 -3 0 0 -10 -6 -21 30
 -14 -11 -3 -11 -9 0 -6 -6 0 -11 -6 0 -3 -8 -3 -17 24
 -9 -7 -1 -7 -6 -2 -5 -3 0 -8 -5 0 0 -6 -2 -11 16
 -15 -6 -2 -7 -3 -3 -7 0 0 -8 0 0 0 -11 -3 -7 18
 -20 -8 -5 -10 -7 0 -8 0 0 -14 -9 0 0 -11 0 -12 25
 -12 -3 -1 -6 -4 0 -3 0 0 -8 -2 0 0 -5 -1 -5 13
 -10 -3 -2 -6 -3 0 -3 0 0 -8 -3 0 0 -4 -1 -5 12
 -16 -3 -3 -10 -6 0 -3 0 0 -12 -4 0 0 -7 -1 -9 19
 -9 -3 -2 -5 -3 0 -3 0 0 -7 -3 -1 0 -4 -1 -5 11
 -12 -3 -2 -7 -4 0 -3 0 -1 -9 -3 0 0 -5 -1 -6 14
 -6 0 -4 -5 -3 0 -2 0 0 -4 0 0 0 -4 -3 -5 9
 -5 -2 -3 -5 -3 0 0 0 0 -5 0 0 0 -5 -3 -5 9
 -5 -2 -2 -6 -3 0 -1 0 0 -4 0 0 0 -4 -3 -6 9
 -32 -8 -18 -23 -3 0 0 0 0 -14 0 0 0 -20 -9 -29 42
 -16 -1 -5 -14 -6 0 -1 0 0 -12 0 0 0 -9 -3 -11 21
 -24 0 -10 -23 -3 0 -8 0 0 -22 0 0 0 -28 -9 -29 42
 -8 -5 -3 -5 -3 0 -3 0 0 -8 -3 -3 0 -5 -3 -5 12
 -18 -9 -7 -11 -3 0 -8 0 0 -13 -6 -6 -3 -10 -3 -11 24
 -5 -2 -2 -4 -1 0 -2 0 -1 -4 0 -1 0 -3 -2 -3 7
 -10 -4 -5 -8 -3 0 -4 -3 0 -9 0 -3 0 -6 -3 -8 15
 -16 -1 -9 -10 -6 0 -9 0 -6 -10 0 0 0 -7 -9 -7 21
 -12 -9 -5 -10 -6 0 -1 0 -6 -14 0 0 0 -11 -9 -7 21
 -4 -1 -1 -3 -1 0 -1 0 -1 -3 0 0 0 -2 -1 -2 5
 -11 -5 -6 -8 -6 0 -3 -6 0 -11 0 0 0 -8 -3 -11 18
 -11 -5 -5 -9 -6 0 -4 -6 0 -10 0 0 0 -7 -3 -12 18
 -7 -2 -3 -5 -3 0 -2 -3 0 -6 0 0 0 -4 -1 -6 10
 -23 -8 -12 -17 -9 -3 -9 -12 0 -20 0 0 0 -17 -3 -23 36
 -4 -2 -2 -2 0 0 -2 0 0 -2 -2 0 0 0 -2 -2 5
 -12 -4 -5 -3 0 0 -4 0 0 -4 -3 0 0 -3 -3 -5 12
 -4 -2 -2 -2 0 0 -2 0 0 -2 -2 0 0 -2 0 -2 5
 -8 -2 -3 -3 0 0 -2 0 0 -4 -3 0 0 -1 -1 -3 8
 -8 -3 -5 -2 0 0 -3 0 0 -4 -2 0 0 -1 -1 -5 9
 -12 -3 -7 -4 0 0 -3 0 0 -4 -4 0 0 -3 -3 -7 13
 -9 -3 -5 -3 0 0 -3 -1 0 -4 -3 0 0 -2 -2 -5 10
 -3 -3 -1 -3 0 0 -2 0 0 -2 -2 0 0 -2 0 -2 5
 -37 -19 -9 -13 0 0 -12 0 0 -10 -6 0 0 -22 0 -16 39
 -7 -4 -3 -4 0 0 -3 0 0 -4 -3 -2 0 -4 0 -4 9
 -4 -2 -2 -2 0 0 -1 -1 0 -2 -1 0 0 -2 0 -3 5
 -23 -11 -5 -7 0 0 -6 0 0 -6 -2 0 0 -12 -2 -10 23
 -24 -8 -5 -11 0 0 -3 0 0 -13 -6 0 0 -6 -1 -10 24
 -13 -6 -3 -4 0 0 -3 0 0 -4 -1 0 -1 -6 -2 -6 13
 -10 -5 -6 -3 0 0 -3 0 0 -6 -1 0 0 -2 0 -8 12
 -13 -7 -7 -5 0 0 -3 -1 0 -8 -1 0 0 -4 0 -11 16
 -58 -33 -26 -31 0 0 -23 0 0 -34 -21 0 -20 -30 0 -36 74
 -18 -5 -5 -8 0 0 -3 0 0 -10 -6 0 0 -3 -1 -7 18
 -36 -11 -8 -17 0 0 -3 0 -3 -19 -9 0 0 -9 -1 -16 36
 -37 -13 -9 -19 0 0 -6 0 0 -22 -12 0 -3 -10 0 -16 39
 -35 -11 -9 -17 0 0 -3 -3 0 -20 -9 0 0 -8 0 -17 36
 -42 -29 -19 -24 0 0 -15 0 0 -28 -20 0 -18 -25 -3 -23 57
 -13 -9 -5 -9 0 0 -6 0 0 -8 -6 0 -6 -7 -1 -8 18
 -24 -13 -9 -12 0 0 -9 0 0 -12 -8 0 -8 -13 -1 -13 29
 -38 -19 -14 -21 0 0 -13 0 0 -22 -15 0 -12 -18 0 -20 46
 -30 -15 -14 -17 0 0 -9 0 0 -14 -11 0 -12 -18 0 -20 38
 -11 -6 -5 -6 0 0 -4 -1 0 -6 -4 0 -4 -6 0 -7 14
 -20 -11 -8 -11 0 -2 -9 0 0 -12 -9 0 -6 -12 0 -12 26
 -9 -6 -5 -4 0 0 0 -3 0 -6 -2 0 0 -4 -2 -7 12
 -9 -4 -5 -6 0 0 -2 -3 0 -6 0 0 0 -4 -2 -7 12
 -15 -5 -5 -7 0 0 -1 -3 0 -8 -3 0 0 -4 0 -9 16
 -4 -2 -2 -2 0 0 -1 -1 0 -2 -1 0 -1 -2 0 -3 5
 -7 -2 -2 -1 -2 0 -3 0 0 -2 -2 0 0 -2 -2 -3 7
 -34 -13 -10 -7 -4 0 -15 0 0 -6 -9 0 0 -18 0 -12 34
 -18 -5 -8 -1 -4 0 -7 0 0 -6 -3 0 0 -4 -2 -10 18
 -26 -5 -12 -5 -4 0 -7 0 0 -6 -7 0 0 -8 -6 -14 26
 -20 -5 -8 -3 -4 0 -7 -2 0 -6 -5 0 0 -6 -4 -10 20
 -7 -2 -2 -1 -1 -1 -3 0 0 -2 -2 0 0 -3 -1 -3 7
 -24 -13 -5 0 -6 0 -3 0 0 -8 -4 0 0 -11 -9 -7 24
 -11 -6 -1 -3 -1 0 -2 0 0 -3 0 0 0 -5 -3 -5 11
 -15 -8 -1 -3 -3 0 0 0 0 -7 -2 0 0 -7 -3 -5 15
 -36 -19 -8 -9 0 0 -3 0 -3 -11 -1 0 0 -17 -9 -16 36
 -24 -13 -5 -6 0 0 -3 0 0 -8 -1 -3 0 -11 -6 -10 24
 -23 -12 -5 -5 -1 0 -2 -2 0 -7 0 0 0 -11 -5 -11 23
 -24 -11 -4 -6 0 -3 -6 0 0 -7 -2 0 0 -13 -3 -11 24
 -13 -7 -1 -4 -1 0 -3 0 0 -3 0 0 0 -6 -3 -6 13
 -17 -9 -1 -5 -1 -1 -4 0 0 -4 0 0 0 -8 -4 -8 17
 -22 -10 -4 -7 -1 0 -6 0 0 -6 0 0 0 -12 -3 -9 22
 -24 -6 -1 -11 -6 0 -5 0 0 -13 0 0 0 -10 -3 -8 24
 -9 -4 -2 -3 0 0 -2 0 0 -3 0 -1 0 -4 -2 -4 9
 -16 -7 -4 -4 -1 0 -6 0 0 -3 -3 0 0 -9 0 -6 16
 -13 -6 -3 -4 0 0 -3 0 0 -3 -1 0 0 -7 -1 -6 13
 -23 -11 -5 -7 0 0 -6 0 0 -6 -2 -1 0 -12 -2 -10 23
 -22 -10 -4 -7 -1 0 -6 0 0 -6 -3 0 0 -12 0 -9 22
 -17 -8 -4 -5 0 0 -4 -1 0 -4 -1 0 0 -9 -1 -8 17
 -11 -5 -2 -3 0 -1 -3 0 0 -3 -1 0 0 -6 -1 -5 11
 -18 -7 -7 -2 -2 0 -5 0 0 -6 0 0 0 -5 -1 -11 18
 -7 -3 -2 -2 0 0 -1 0 0 -2 0 0 0 -3 -1 -4 7
 -12 -5 -3 -3 -1 0 -2 0 0 -5 0 0 0 -4 0 -7 12
 -15 -7 -4 -4 0 0 -3 0 0 -5 0 -1 0 -6 -2 -8 15
 -13 -6 -3 -3 0 -1 -3 0 0 -4 0 0 0 -6 -1 -7 13
 -10 -3 -4 -3 0 0 -1 0 0 -2 -1 0 0 -4 -2 -6 10
 -10 -3 -3 -4 0 0 0 0 0 -3 -1 0 0 -4 -1 -6 10
 -39 -13 0 -16 -10 0 -6 0 0 -20 -9 0 0 -12 -2 -17 39
 -24 -11 -1 -6 -6 0 0 0 0 -13 -5 0 0 -10 -3 -8 24
 -28 -7 -2 -12 -7 0 -5 0 0 -16 -5 0 0 -10 -1 -11 28
 -34 -10 -4 -13 -7 0 -6 0 0 -18 -9 0 0 -12 0 -15 34
 -24 -7 -3 -9 -5 0 -4 0 0 -13 -6 0 0 -8 0 -11 24
 -15 -4 -2 -6 -3 0 -2 0 0 -8 -4 0 0 -5 0 -7 15
 -93 -27 -12 -37 -17 0 -15 0 0 -51 -25 -5 0 -30 -1 -41 93
 -34 -10 -4 -13 -7 0 -6 0 0 -18 -9 0 -1 -12 0 -15 34
 -22 -6 -3 -9 -4 0 -3 0 -1 -12 -6 0 0 -7 0 -10 22
 -39 -11 -5 -15 -8 0 -6 -1 0 -21 -10 0 0 -13 0 -18 39
 -45 -13 -5 -17 -9 -1 -8 0 0 -24 -12 0 0 -16 0 -20 45
 -13 -6 -3 -4 0 0 -3 0 0 -4 -1 -1 -1 -6 -2 -6 13
 -45 -20 -12 -13 0 0 -8 -5 0 -12 -1 0 -4 -21 -5 -24 45
 -50 -21 -9 -12 0 -8 -15 0 0 -14 -6 0 0 -27 -5 -23 50
 -15 -7 -2 -4 0 -2 -4 0 0 -4 -1 0 0 -8 -2 -7 15
 -5 -2 -3 -1 -1 0 -2 0 0 -3 -1 0 0 -1 0 -4 6
 -13 -5 -7 -3 -4 0 -5 -1 0 -8 -3 0 0 -4 0 -11 16
 -16 -6 -9 -3 -4 0 -6 0 -1 -9 -3 0 0 -4 0 -13 19
 -36 -11 -7 -17 -5 0 -6 0 0 -23 -12 0 0 -10 0 -17 38
 -52 -16 -10 -25 -7 0 -9 0 0 -33 -18 0 0 -15 0 -24 55
 -23 -8 -5 -11 -5 0 -6 0 0 -15 -9 -3 0 -9 0 -12 26
 -28 -7 -7 -12 -2 0 -5 0 0 -16 -10 0 0 -5 -1 -11 28
 -21 -6 -4 -10 -3 0 -3 0 0 -13 -7 0 0 -6 0 -10 22
 -52 -16 -10 -25 -7 0 -9 0 0 -33 -18 0 -1 -15 0 -24 55
 -28 -8 -5 -13 -4 0 -4 0 -1 -17 -9 0 0 -8 0 -13 29
 -57 -17 -11 -27 -8 0 -9 -1 0 -36 -19 0 0 -16 0 -27 60
 -69 -21 -13 -33 -9 -1 -12 0 0 -44 -24 0 0 -20 0 -32 73
 -15 -2 -4 -6 -3 0 -1 0 0 -7 -5 0 0 -4 0 -8 15
 -21 -5 -2 -12 -6 0 0 0 0 -12 -7 0 0 -6 0 -13 23
 -11 -2 -2 -6 -3 0 -1 0 0 -7 -3 0 0 -4 0 -6 12
 -15 -4 -3 -7 -3 0 -2 0 0 -9 -5 -1 0 -5 0 -8 16
 -42 -23 -3 -28 -18 0 -15 0 0 -34 -20 -10 0 -15 -9 -29 57
 -23 -8 -5 -11 -5 0 -6 0 0 -15 -9 -3 -2 -9 0 -12 26
 -29 -8 -5 -13 -5 0 -4 0 -2 -17 -9 -1 0 -9 0 -14 30
 -33 -10 -7 -15 -7 0 -6 -2 0 -21 -11 -3 0 -11 0 -18 36
 -44 -12 -5 -21 -8 0 -4 0 -5 -25 -13 0 0 -12 0 -21 45
 -32 -8 -5 -15 -6 0 -4 0 -3 -19 -9 0 0 -10 0 -15 33
 -15 -3 -5 -5 -4 0 -3 -3 0 -8 -5 0 0 -4 0 -9 16
 -69 -25 -7 -39 -28 0 -9 -17 0 -48 -23 0 0 -20 0 -51 84
 -15 -6 -4 -6 -5 0 0 -4 0 -11 -5 0 0 -6 0 -10 18
 -11 -8 -3 -7 -3 0 -4 0 0 -9 -5 -5 0 -5 -4 -8 16
 -17 -10 -7 -9 -1 0 -6 0 0 -11 -7 -7 0 -9 -2 -10 22
 -10 -6 -4 -5 -1 0 -3 0 0 -7 -4 -4 -1 -5 -2 -6 13
 -42 -33 -3 -28 -8 0 -15 0 0 -24 -10 -20 0 -15 -19 -29 57
 -4 -3 -1 -3 -1 0 -2 0 0 -3 -2 -2 0 -2 -1 -3 6
 -7 -6 -2 -5 -2 0 -3 0 0 -6 -2 -4 0 -2 -2 -7 11
 -13 -10 -3 -11 -3 0 -4 0 0 -9 -5 -7 0 -5 -6 -12 20
 -6 -5 -1 -5 -1 0 -2 0 -1 -4 -2 -3 0 -2 -3 -5 9
 -8 -6 -2 -6 -2 0 -3 -1 0 -6 -3 -4 0 -3 -3 -7 12
 -13 -9 -3 -9 -3 -1 -6 0 0 -10 -6 -6 0 -6 -4 -10 19
 -11 -7 -4 -7 -1 0 -5 0 0 -7 -5 -5 0 -6 -1 -7 15
 -65 -32 -23 -35 -5 0 -24 0 0 -39 -27 -21 0 -33 0 -36 80
 -30 -12 -8 -15 -5 0 -9 0 0 -19 -12 -6 -5 -13 0 -16 35
 -16 -11 -7 -9 -1 0 -6 0 0 -11 -8 0 -7 -10 -1 -9 22
 -20 -11 -8 -11 -2 0 -9 0 0 -12 -9 0 -6 -12 0 -12 26
 -13 -7 -5 -7 -1 -1 -6 0 0 -8 -6 0 -4 -8 0 -8 17
 -8 -5 -3 -4 -2 0 -3 0 0 -6 -4 -2 -2 -5 -1 -5 11
 -19 -10 -7 -10 -4 0 -9 0 0 -12 -9 -3 -3 -12 0 -12 25
 -15 -3 -8 -4 -6 0 -7 -3 0 -8 -6 0 0 -5 -3 -10 18
 -13 -4 -7 -4 -4 0 -6 -3 0 -6 -6 0 0 -6 0 -9 16
 -23 -6 -12 -5 -8 0 -10 -3 0 -12 -9 0 0 -7 -3 -16 27
 -8 -3 -4 -3 -2 0 -3 -2 0 -4 -3 0 -2 -4 0 -6 10
 -12 -8 -7 -3 -6 0 0 -6 0 -10 -5 0 0 -7 -3 -11 18
 -61 -34 -19 -14 -4 0 0 -15 0 -22 0 0 0 -30 -12 -37 66
 -9 -6 -5 -4 -4 0 0 -5 0 -8 -2 0 0 -6 -2 -9 14
 -24 -17 -13 -9 -9 0 0 -12 0 -19 -8 0 -3 -16 -3 -23 36
 -17 -12 -9 -6 -6 -2 0 -9 0 -14 -6 0 0 -12 -2 -17 26
 -8 -6 -3 -5 -4 0 -1 -5 0 -6 -2 0 0 -4 -2 -10 13
 -8 -5 -3 -6 -4 0 -2 -5 0 -6 -1 0 0 -4 -2 -10 13
 -10 -7 -4 -7 -4 0 -3 -6 0 -6 -3 0 0 -6 0 -12 16
 -15 -10 -3 -8 -4 0 -2 -7 0 -6 0 0 0 -6 -4 -15 20
 -18 -11 -5 -12 -8 0 -3 -10 0 -12 -4 0 0 -7 -3 -21 27
 -13 -8 -5 -10 -4 0 0 -5 0 -6 -2 0 0 -6 -4 -17 20
 -17 -12 -6 -11 -8 0 -4 -9 0 -12 -3 0 0 -7 -3 -22 27
 -7 -4 -3 -4 -2 0 -2 -3 0 -4 -2 0 -2 -4 0 -7 10
 -9 -4 -5 -6 -4 0 -2 -5 0 -8 0 0 0 -6 -2 -9 14
 -17 -8 -8 -13 -8 0 -5 -10 0 -14 0 0 0 -10 -4 -19 27
 -66 -19 -29 -44 -24 0 -15 -30 0 -52 0 0 0 -35 -7 -57 91
 -51 -14 -29 -34 -4 0 0 -5 0 -22 0 0 0 -30 -12 -47 66
 -42 -18 -23 -28 -3 0 -10 -15 0 -29 0 -15 0 -20 -9 -34 57
 -17 -6 -9 -12 -6 -2 -6 -9 0 -14 0 0 0 -12 -2 -17 26
 -13 -5 -3 -7 -4 0 -1 -5 0 -8 -3 0 0 -4 0 -11 16
 -42 -13 -10 -15 -4 0 -3 -8 0 -18 -5 0 0 -14 0 -24 42
 -21 -13 -11 -9 -6 0 -3 -9 0 -14 -7 0 -6 -14 0 -19 30
 -33 -19 -17 -15 0 0 -3 -9 0 -20 -7 -12 0 -14 -6 -25 42
 -14 -7 -7 -6 0 0 -3 -2 0 -8 -2 -4 0 -5 -1 -11 17
 -8 -5 -4 -3 -2 -2 -1 -4 0 -6 -3 0 0 -6 0 -8 12
 -23 -5 -3 0 -11 0 -15 0 0 -17 -9 0 0 -17 -11 -9 30
 -44 -3 -7 -8 -12 0 -31 0 0 -24 -8 0 0 -27 -15 -19 51
 -13 -1 -7 -3 -8 0 -9 -5 0 -12 -7 0 0 -8 -4 -11 20
 -9 -5 0 -4 -6 0 -6 0 0 -6 -5 0 0 -4 -4 -7 13
 -17 -12 0 -6 -9 0 -8 0 0 -17 -11 0 0 -14 -6 -14 27
 -41 -16 0 -10 -22 0 -30 0 0 -23 -24 0 0 -18 -17 -29 55
 -12 -6 0 -5 -7 0 -9 0 0 -9 -8 -1 0 -6 -5 -10 18
 -58 -24 0 -15 -33 0 -45 0 0 -31 -36 0 -7 -27 -22 -40 79
 -16 -7 -5 -6 -8 0 -11 0 0 -8 -10 0 0 -9 -1 -9 21
 -15 -7 -6 -6 -8 0 -10 0 0 -10 -9 0 0 -8 0 -11 21
 -21 -9 -6 -10 -8 0 -10 0 0 -14 -11 0 0 -12 0 -13 27
 -13 -6 -5 -6 -6 0 -9 0 0 -8 -9 0 0 -7 -1 -8 18
 -22 -9 -9 -10 -12 0 -15 0 0 -12 -16 0 0 -13 -1 -15 31
 -11 -6 -1 -4 -8 0 -9 0 0 -10 -7 0 0 -5 -3 -12 18
 -11 -6 -3 -4 -8 0 -9 0 0 -10 -7 0 0 -5 -1 -12 18
 -19 -10 -3 -8 -14 0 -15 0 0 -18 -13 0 0 -9 -5 -22 32
 -7 -4 -1 -3 -5 0 -6 0 0 -7 -5 0 0 -3 -2 -8 12
 -22 -12 -3 -9 -16 0 -18 0 -1 -21 -15 0 0 -10 -6 -25 37
 -13 -7 -3 -5 -9 -1 -10 0 0 -12 -8 0 0 -6 -2 -14 21
 -7 -4 -1 -4 -4 0 -7 0 0 -6 -7 0 0 -3 -3 -6 12
 -12 -7 -1 -6 -8 0 -11 0 0 -12 -10 0 0 -5 -5 -13 21
 -9 -5 -1 -5 -5 -1 -8 0 0 -8 -8 0 0 -4 -4 -8 15
 -10 -5 -1 -6 -8 0 -7 0 0 -8 -8 0 0 -5 -5 -11 17
 -38 -15 -15 -18 -24 0 -29 0 0 -20 -32 0 0 -23 -3 -29 57
 -13 -6 -1 -7 -9 0 -10 0 0 -11 -11 -1 0 -7 -6 -14 22
 -10 -3 -3 -4 -6 0 -7 0 0 -6 -8 0 -2 -5 -3 -9 15
 -23 -10 -6 -11 -13 -5 -15 0 0 -16 -16 0 0 -13 -5 -19 34
 -8 -5 -1 -4 -4 0 -5 0 0 -8 -6 -2 0 -5 -3 -7 13
 -13 -6 -2 -5 -7 -3 -9 0 0 -8 -8 0 0 -7 -3 -9 18
 -10 -5 -3 -4 -6 -2 -7 0 0 -8 -6 0 0 -5 -1 -9 15
 -4 -2 -1 -2 -2 -1 -3 0 0 -3 -3 0 0 -2 -1 -3 6
 -13 -6 -3 -6 -7 -3 -9 0 -1 -9 -9 0 0 -7 -3 -10 19
 -11 -6 -4 -4 -5 0 -6 0 0 -7 -7 0 0 -8 0 -6 15
 -13 -6 -4 -6 -5 0 -6 0 0 -9 -7 0 0 -8 0 -8 17
 -7 -4 -3 -3 -3 0 -4 0 0 -5 -5 0 0 -5 0 -4 10
 -19 -10 -8 -8 -9 0 -10 0 0 -13 -13 0 0 -14 0 -12 27
 -22 -12 -9 -9 -10 0 -12 0 -1 -15 -15 0 0 -16 0 -13 31
 -17 -9 -7 -7 -8 0 -9 -1 0 -12 -11 0 0 -12 0 -11 24
 -21 -10 -8 -6 -9 0 -12 0 0 -11 -13 0 0 -14 0 -10 27
 -6 -2 -2 -2 -2 0 -3 0 0 -3 -3 0 0 -3 0 -3 7
 -45 -16 -17 -18 -14 0 -23 0 0 -26 -25 0 0 -22 0 -24 55
 -15 -8 -7 -6 -6 0 -9 0 0 -10 -11 0 0 -10 0 -8 21
 -33 -14 -16 -12 -15 0 -18 0 0 -19 -23 0 0 -22 0 -20 45
 -27 -11 -13 -9 -12 0 -15 -3 0 -16 -17 0 0 -16 0 -17 36
 -32 -3 -7 -2 -6 0 -19 0 0 -12 -8 0 0 -15 -9 -13 33
 -39 -6 -3 -2 -10 0 -20 0 0 -13 -16 0 0 -12 -9 -17 39
 -31 -12 -4 -7 -17 0 -25 0 0 -12 -20 0 0 -15 -7 -17 40
 -66 -11 -15 -10 -32 0 -45 0 0 -28 -44 0 0 -23 -27 -49 85
 -40 -15 -3 -9 -21 0 -30 0 0 -19 -24 0 -7 -18 -13 -25 52
 -26 -6 -5 -5 -12 0 -20 0 -5 -13 -19 0 0 -8 -12 -19 35
 -9 -2 -2 -1 -4 0 -6 -1 0 -4 -5 0 0 -3 -3 -6 11
 -29 -9 -5 -5 -13 -5 -20 0 0 -12 -16 0 0 -12 -8 -16 35
 -25 -7 -11 0 -9 0 -13 0 0 -15 -11 0 0 -9 -3 -17 30
 -5 -1 -1 0 -1 0 -2 0 0 -2 -2 0 0 -2 -1 -2 5
 -34 -17 -7 0 -12 0 -15 0 0 -20 -20 0 -10 -25 -7 -15 43
 -5 -1 -1 -1 -1 0 -2 0 0 -2 -2 0 0 -2 0 -2 5
 -73 -4 -20 -9 -12 0 -24 -13 0 -32 -29 0 0 -21 -1 -40 73
 -40 -9 -17 0 -8 0 -21 0 0 -20 -12 0 0 -13 -1 -29 45
 -9 -3 -2 -2 -4 -2 -6 0 0 -4 -5 0 0 -4 -2 -5 11
 -10 -5 -3 -3 -7 0 -8 0 0 -9 -6 0 0 -4 -1 -11 16
 -32 -15 -9 -9 -22 0 -25 0 0 -29 -19 0 0 -12 -5 -36 51
 -19 -9 -5 -5 -13 0 -15 0 0 -17 -11 0 0 -7 -3 -21 30
 -25 -12 -7 -7 -17 0 -20 0 0 -23 -15 0 0 -9 -4 -28 40
 -25 -12 -7 -7 -17 0 -20 0 0 -23 -15 -1 0 -9 -4 -28 40
 -76 -36 -21 -21 -52 0 -60 0 -1 -69 -45 0 0 -28 -12 -85 121
 -53 -25 -15 -15 -36 0 -41 -1 0 -48 -31 0 0 -20 -8 -59 84
 -31 -15 -9 -9 -21 -1 -24 0 0 -28 -18 0 0 -12 -4 -34 49
 -23 -5 -13 0 -9 0 -11 0 0 -15 -13 0 0 -9 -3 -19 30
 -9 -3 -5 0 -3 0 -5 0 0 -7 -5 0 0 -3 -1 -7 12
 -58 -19 -23 -10 -28 0 -49 0 0 -44 -40 0 0 -11 -15 -53 85
 -31 -7 -17 -1 -12 0 -15 -7 0 -20 -17 0 0 -12 -4 -25 40
 -27 -6 -12 -5 -12 0 -16 -5 0 -16 -15 0 0 -9 -5 -22 35
 -12 -5 -4 -5 -5 -3 -9 0 0 -8 -9 0 0 -5 -3 -8 17
 -11 -5 -5 -3 -3 -3 -6 0 0 -8 -8 0 0 -6 -2 -6 15
 -75 -19 -23 -27 -11 -15 -32 0 0 -44 -40 0 0 -28 0 -36 85
 -20 -3 -9 -6 -12 0 -11 0 0 -8 -14 0 0 -5 -9 -17 27
 -7 0 -3 -2 -4 0 -5 0 0 -4 -5 0 0 -3 -3 -6 10
 -15 -4 -6 -5 -7 -3 -9 0 0 -8 -10 0 0 -7 -3 -11 20
 -19 -5 -13 0 -9 0 -7 0 0 -11 -21 0 0 -17 -3 -15 30
 -66 -11 -37 0 -24 0 -27 -18 0 -40 -44 0 0 -31 -15 -53 87
 -8 -2 -2 -2 -4 0 -6 0 -2 -4 -6 0 0 -2 -4 -6 11
 -20 -9 -6 -9 -12 0 -17 0 -3 -11 -17 0 0 -11 -3 -14 30
 -16 -6 -3 -6 -9 0 -13 0 -3 -10 -13 0 -3 -7 -6 -13 24
 -9 -3 -3 -3 -4 -2 -6 0 -1 -5 -6 0 0 -4 -2 -6 12
 -69 -14 -37 0 -24 0 -30 -21 -3 -43 -44 0 0 -31 -15 -53 90
 -13 -2 -6 -3 -6 0 -8 -3 0 -8 -7 0 0 -5 -3 -10 17
 -7 -2 -3 -2 -3 -1 -4 -1 0 -4 -4 0 0 -3 -1 -5 9
 -19 -5 -11 -1 -8 0 -9 -7 0 -12 -13 0 0 -10 -2 -15 26
 -9 -2 -5 0 -3 0 -4 -3 0 -6 -6 0 0 -4 -2 -7 12
 -15 -4 -8 0 -6 0 -6 -6 0 -11 -10 0 0 -8 -3 -13 21
 -13 -3 -7 -1 -5 -1 -6 -4 0 -8 -8 0 0 -6 -2 -10 17
 -10 -3 -5 -2 -4 -2 -5 -2 0 -6 -6 0 0 -5 -1 -7 13
 -16 -11 0 -6 -8 0 -7 0 0 -16 -10 0 0 -13 -5 -13 25
 -14 -6 0 -7 -5 0 -6 0 0 -10 -7 0 0 -8 0 -9 18
 -14 -6 0 -7 -5 -3 -6 0 0 -10 -7 0 0 -8 0 -9 18
 -33 -25 0 -12 -18 0 -16 0 0 -36 -21 0 0 -28 -10 -31 55
 -12 -8 0 -3 -3 0 -5 0 0 -9 -6 0 -3 -11 -2 -8 17
 -5 -3 0 -2 -2 0 -4 0 0 -2 -3 0 0 -4 0 -3 7
 -14 -9 0 -7 -4 -4 -9 0 0 -8 -7 0 0 -12 0 -10 20
 -4 -3 0 -2 -2 0 -3 0 0 -4 -2 0 0 -3 0 -5 7
 -18 -13 0 -11 -4 0 -13 0 0 -12 -11 -4 0 -16 0 -14 28
 -4 -3 0 -2 -2 -1 -3 0 0 -4 -2 0 0 -3 0 -5 7
 -14 -8 0 -6 0 0 -8 0 0 -8 -6 0 -5 -11 -1 -10 19
 -19 -7 0 -6 0 0 -10 0 0 -10 -3 0 -4 -16 -2 -11 23
 -14 -8 0 -6 0 0 -8 0 0 -8 -6 -3 -5 -11 -1 -10 19
 -93 -52 0 -36 -12 -21 -52 0 0 -45 -36 0 -21 -76 -1 -61 121
 -10 -7 0 -5 -4 -4 -7 0 0 -8 -5 0 0 -8 0 -10 16
 -57 -32 0 -27 -15 -21 -35 0 0 -36 -24 0 0 -47 -5 -41 80
 -27 -16 0 -12 -6 -9 -16 0 0 -15 -12 0 -3 -22 -1 -19 37
 -11 -8 -1 -4 -6 0 -5 0 0 -12 -7 0 0 -9 -3 -10 18
 -11 -8 -3 -4 -6 0 -5 0 0 -12 -7 0 0 -9 -1 -10 18
 -7 -5 -1 -3 -4 0 -3 0 0 -8 -5 0 0 -6 -2 -7 12
 -17 -12 -3 -7 -9 0 -8 0 0 -19 -11 -1 0 -13 -4 -16 28
 -22 -16 -3 -9 -12 0 -10 0 -1 -25 -15 0 0 -18 -6 -21 37
 -13 -9 -3 -5 -7 -1 -6 0 0 -14 -8 0 0 -10 -2 -12 21
 -8 -6 -1 -4 -5 0 -3 0 0 -9 -6 0 0 -7 -3 -8 14
 -33 -23 0 -18 -14 0 -16 0 0 -38 -25 0 0 -24 -10 -29 55
 -23 -13 0 -13 -9 0 -11 0 0 -23 -15 -5 0 -14 -5 -19 35
 -10 -8 -1 -5 -6 0 -4 0 -1 -11 -7 0 0 -8 -4 -9 17
 -20 -15 0 -9 -12 0 -11 0 -3 -23 -17 0 0 -17 -9 -20 36
 -48 -33 0 -23 -24 0 -21 0 -5 -53 -35 0 0 -39 -15 -44 80
 -14 -6 -3 -7 -5 -1 -6 0 0 -10 -7 0 0 -8 0 -9 18
 -13 -6 0 -8 -4 0 -6 0 0 -11 -8 0 0 -7 0 -9 18
 -13 -6 0 -8 -4 0 -6 0 0 -11 -8 -3 0 -7 0 -9 18
 -13 -6 0 -8 -4 -3 -6 0 0 -11 -8 0 0 -7 0 -9 18
 -9 -5 0 -6 -4 0 -4 0 0 -8 -5 -2 0 -4 -2 -7 13
 -13 -5 0 -7 -3 0 -5 0 0 -11 -7 -3 0 -6 -1 -9 17
 -37 -15 0 -21 -9 0 -15 0 0 -31 -21 -9 -4 -18 -1 -25 49
 -15 -7 0 -9 -5 -2 -7 0 0 -13 -9 -3 0 -8 -1 -11 21
 -14 -6 -1 -7 -5 -3 -6 0 0 -10 -7 0 0 -8 0 -9 18
 -18 -8 -3 -9 -7 -3 -8 0 0 -14 -9 0 0 -10 0 -13 24
 -9 -4 -1 -5 -3 -2 -4 0 0 -7 -5 0 0 -5 0 -6 12
 -24 -10 -3 -13 -9 -5 -10 0 0 -18 -13 0 0 -14 0 -17 32
 -21 -9 -3 -11 -8 -4 -9 -1 0 -16 -11 0 0 -12 0 -15 28
 -33 -19 -10 -12 -24 0 -28 0 0 -30 -21 0 0 -16 0 -37 55
 -33 -25 -10 -12 -18 0 -16 0 0 -36 -21 0 0 -28 0 -31 55
 -43 -36 -1 -25 -15 0 -36 0 0 -53 -25 -15 -8 -31 0 -64 84
 -21 -13 -5 -9 -13 -5 -16 0 0 -20 -12 0 0 -12 0 -24 35
 -21 -15 -5 -9 -11 -5 -12 0 0 -22 -12 0 0 -16 0 -22 35
 -15 -12 -1 -9 -7 -4 -12 0 0 -17 -9 -3 0 -11 0 -20 28
 -4 -3 0 -3 0 0 -3 0 0 -6 -3 0 0 -4 -2 -4 8
 -7 -6 0 -5 0 0 -5 0 0 -8 -6 0 -2 -6 -2 -7 13
 -8 -8 0 -8 -3 -3 -6 0 0 -8 -6 0 0 -5 -3 -8 15
 -5 -4 0 -4 0 -1 -4 0 0 -5 -4 0 -1 -4 -1 -5 9
 -14 -11 0 -11 -6 -6 -9 0 -3 -11 -9 0 0 -11 -3 -14 24
 -10 -6 -1 -5 -3 -3 -6 0 0 -6 -5 0 0 -8 0 -7 14
 -8 -5 -1 -4 -3 -3 -5 0 0 -6 -4 0 0 -6 0 -7 12
 -19 -10 -2 -9 -5 -7 -11 0 0 -12 -8 0 0 -15 -1 -13 26
 -7 -4 -2 -3 -4 -2 -5 0 0 -6 -4 0 0 -4 0 -7 11
 -11 -7 -3 -5 -5 -3 -6 0 0 -10 -6 0 0 -8 0 -10 17
 -5 -3 -1 -3 -2 -2 -3 0 0 -4 -3 0 0 -4 0 -5 8
 -14 -9 -3 -8 -5 -5 -9 0 0 -12 -8 0 0 -10 0 -13 22
 -11 -6 -2 -7 -5 -5 -7 0 0 -8 -8 0 0 -9 -1 -11 18
 -5 -3 -1 -3 -2 -2 -4 0 0 -4 -4 0 0 -3 -1 -4 8
 -8 -5 -2 -5 -2 -2 -5 0 0 -6 -5 0 0 -6 0 -6 12
 -7 -4 -2 -4 -1 -2 -4 0 0 -5 -4 0 -1 -5 0 -5 10
 -7 -4 -1 -4 -3 -3 -5 0 -1 -5 -5 0 0 -5 -1 -6 11
 -21 -11 0 -6 -8 0 -7 0 0 -21 -10 0 0 -18 -5 -13 30
 -29 -9 0 -14 -12 0 -3 0 0 -39 -20 0 0 -32 -5 -27 50
 -8 -3 -1 -4 -2 0 -3 0 0 -8 -4 -2 0 -5 -1 -5 11
 -14 -5 -4 -1 -8 0 -9 0 -7 -21 -13 0 0 -17 -11 -10 28
 -26 -11 0 -11 -8 0 -7 0 -5 -31 -15 0 0 -23 -5 -18 40
 -17 -12 -6 -6 -9 0 -8 0 0 -17 -11 0 0 -14 0 -14 27
 -16 -11 -5 -6 -8 0 -7 0 0 -16 -10 0 0 -13 0 -13 25
 -19 -12 -6 -6 -9 0 -10 0 0 -13 -13 0 0 -16 0 -10 27
 -5 -3 -1 -2 -2 0 -2 0 0 -4 -3 0 0 -4 0 -3 7
 -19 -9 -5 -9 -7 -1 -8 0 0 -14 -10 0 0 -12 0 -12 25
 -57 -32 -15 -27 -21 0 -24 0 0 -47 -35 -5 0 -41 0 -36 80
 -20 -12 -5 -9 -8 0 -8 0 -1 -17 -13 0 0 -16 0 -13 29
 -14 -9 -6 -6 -6 0 -8 0 0 -11 -11 0 0 -11 0 -8 21
 -38 -24 -15 -15 -18 0 -20 0 -3 -29 -29 0 0 -32 0 -23 57
 -28 -18 0 -4 -9 0 -1 0 0 -21 -10 0 0 -19 -7 -12 34
 -11 -7 0 0 -1 0 -3 0 0 -9 -4 0 0 -10 -2 -8 15
 -16 -6 0 -4 -3 0 0 0 0 -15 -10 0 0 -13 -1 -12 22
 -28 -21 -5 0 -8 0 -9 0 0 -32 -12 0 0 -25 -1 -29 45
 -8 -5 -1 -1 -3 0 -2 0 0 -9 -4 0 0 -6 0 -7 12
 -26 -15 -5 -2 -10 0 -11 0 0 -18 -16 0 -8 -21 -5 -13 35
 -11 -8 -4 -3 -6 0 -5 0 0 -12 -7 0 0 -9 0 -10 18
 -10 -7 -3 -3 -5 0 -4 0 0 -11 -6 0 0 -8 0 -9 16
 -17 -11 -7 0 -9 0 -5 0 0 -21 -13 0 0 -15 -3 -19 30
 -16 -10 -3 -3 -6 0 -4 0 -1 -19 -9 0 0 -12 0 -15 25
 -11 -7 -3 -3 -5 -1 -4 0 0 -12 -6 0 0 -8 0 -10 17
 -19 -13 -7 0 -9 0 -7 0 -2 -23 -13 0 0 -15 -3 -19 32
 -17 -11 -7 -3 -9 -3 -8 0 0 -18 -10 0 0 -12 0 -16 27
 -4 -2 -2 0 -2 0 0 0 0 -4 -4 0 0 -4 -2 -4 7
 -15 -5 -7 0 -9 0 -3 0 0 -19 -17 0 0 -19 -9 -17 30
 -5 -2 -2 0 -1 0 0 0 0 -5 -5 0 0 -6 -2 -6 9
 -3 -1 -1 0 -1 0 0 0 0 -3 -3 0 0 -3 -1 -3 5
 -23 -9 0 -8 -6 0 0 0 0 -24 -17 0 0 -20 -2 -21 35
 -10 -3 0 -4 -3 0 0 0 0 -12 -7 0 0 -10 -1 -9 16
 -25 -9 0 -7 -3 0 0 0 -3 -24 -16 0 0 -19 -1 -18 34
 -27 -8 -1 -9 -3 0 0 0 0 -25 -17 -3 0 -19 0 -20 36
 -27 -10 -2 -9 -6 0 0 0 0 -26 -19 0 -3 -23 0 -22 39
 -15 -5 -1 -5 -3 -1 0 0 0 -14 -10 0 0 -12 0 -12 21
 -46 -27 -15 -19 -9 0 -12 0 0 -39 -34 0 -21 -52 -1 -45 76
 -8 -5 -3 -2 -4 0 -3 -2 0 -8 -6 0 -2 -7 -1 -7 13
 -30 -22 -14 0 -12 0 0 0 -12 -26 -22 0 0 -20 -18 -16 45
 -23 -8 -7 0 -12 0 -14 0 -12 -33 -22 0 0 -27 -18 -16 45
 -23 -15 0 0 -12 0 -14 0 -12 -26 -29 0 0 -20 -18 -23 45
 -10 -6 -4 -1 -5 0 -3 -4 0 -11 -8 0 -1 -9 -2 -10 17
 -12 -5 -1 0 0 0 -3 0 0 -4 -2 0 0 -7 -3 -5 12
 -7 -3 0 -1 0 0 -1 0 0 -3 -1 0 0 -4 -1 -3 7
 -10 -5 -2 -2 0 0 -1 -1 0 -3 0 0 0 -5 -2 -5 10
 -7 -2 0 -2 0 0 -2 0 0 -3 0 0 0 -4 -1 -3 7
 -5 -2 -1 -1 0 0 -1 0 0 -2 0 0 0 -2 0 -3 5
 -7 -4 0 -1 0 0 -3 0 0 -4 0 0 0 -4 0 -7 9
 -5 -3 0 0 0 0 -2 0 0 -4 -1 0 0 -4 0 -5 7
 -33 -17 0 -9 0 -6 -11 0 0 -9 -3 0 0 -20 -5 -17 35
 -21 -10 0 -6 0 -3 -10 0 0 -9 -6 0 -3 -16 -1 -13 25
 -8 -4 0 0 0 0 -2 0 0 -4 -2 0 0 -6 -2 -4 9
 -5 -3 0 0 0 0 -1 0 0 -3 -1 0 0 -4 -1 -3 6
 -11 -6 0 0 0 0 -2 0 0 -8 -5 0 0 -11 -3 -8 15
 -19 -9 0 0 0 0 -6 0 0 -10 -6 0 -1 -15 -4 -10 22
 -4 -2 0 0 0 0 -1 0 0 -3 -1 0 0 -3 0 -3 5
 -5 -3 0 0 0 0 -1 0 0 -4 -2 0 0 -5 -1 -4 7
 -16 -10 0 0 0 0 -4 0 -1 -13 -6 0 0 -15 -3 -12 22
 -10 -6 0 0 0 0 -3 0 0 -7 -3 0 -1 -9 -1 -7 13
 -10 -6 0 0 0 -1 -3 0 0 -7 -3 0 0 -9 -1 -7 13
 -6 -3 0 -1 0 0 -1 0 0 -6 -3 0 0 -8 -2 -6 10
 -7 -3 0 -1 0 0 0 0 0 -6 -4 0 0 -7 -1 -6 10
 -19 -9 0 -3 0 -4 -6 0 0 -10 -6 0 0 -15 -1 -10 22
 -5 -3 -1 0 0 0 -1 0 0 -3 0 0 0 -3 0 -4 6
 -30 -16 -10 -9 -21 0 -25 0 0 -27 -18 0 0 -13 0 -34 49
 -15 -7 -3 0 -8 0 -13 0 0 -13 -6 0 0 -5 0 -20 24
 -52 -24 -15 -3 -28 0 -48 0 -7 -51 -27 0 0 -16 0 -79 91
 -39 -13 -19 -9 -15 -3 -22 0 0 -24 -18 0 0 -16 0 -28 49
 -13 -3 -6 0 -2 0 -7 0 0 -7 -4 0 0 -4 0 -10 15
 -30 -7 -13 0 -6 -1 -16 0 0 -15 -9 0 0 -10 0 -22 34
 -103 -33 -51 -21 -35 -15 -58 0 0 -64 -46 0 0 -40 0 -76 129
 -61 -19 -29 -11 -21 -9 -34 0 0 -36 -26 0 0 -24 0 -44 75
 -20 -6 -10 -4 -7 -3 -11 -1 0 -12 -9 0 0 -8 0 -15 25
 -9 -5 0 0 -4 0 -8 0 0 -8 -3 0 0 -4 0 -13 15
 -9 -7 0 0 -2 0 -4 0 0 -10 -3 0 0 -8 0 -11 15
 -12 -9 0 -5 -3 0 -9 0 0 -14 -5 -3 0 -8 0 -18 22
 -7 -5 0 -4 -2 0 -4 0 0 -8 -3 0 0 -6 0 -15 15
 -5 -3 0 -2 -2 0 -4 0 0 -6 -3 0 0 -4 0 -11 11
 -4 -3 0 -2 -1 0 -3 0 0 -5 -2 -1 0 -3 0 -7 8
 -6 -5 0 -3 -1 0 -5 0 0 -8 -3 -1 0 -4 0 -10 12
 -8 -7 0 -5 -3 0 -7 0 0 -10 -5 -3 0 -6 0 -12 16
 -10 -7 0 -5 -3 0 -7 0 0 -12 -5 -3 0 -6 0 -14 18
 -15 -9 -5 -6 -6 -3 -7 0 0 -13 -8 0 -1 -11 0 -12 22
 -12 -7 -5 -3 -6 -3 -6 0 0 -11 -7 0 0 -8 0 -10 18
 -7 -2 0 -2 -1 0 -1 0 0 -4 -2 0 0 -3 0 -3 7
 -18 -5 -2 -7 -3 0 -3 0 0 -10 -5 -1 0 -6 0 -8 18
 -7 -1 0 -2 -1 0 -2 0 0 -4 -2 0 0 -3 0 -3 7
 -9 0 -2 -2 -1 0 -2 0 0 -4 -4 0 0 -3 0 -5 9
 -38 -2 -10 -5 -6 0 -12 -7 0 -17 -15 0 0 -11 0 -21 38
 -7 -2 0 -2 -1 0 0 0 0 -6 -4 0 0 -5 0 -5 9
 -7 0 -2 -2 -1 0 -1 0 0 -3 -3 0 0 -2 0 -4 7
 -5 -1 0 -2 -1 0 0 0 0 -5 -3 0 0 -4 0 -4 7
 -10 -2 0 -3 -1 0 -6 0 0 -6 0 0 0 -8 -3 -5 12
 -13 -4 0 -5 -1 -1 -7 0 0 -8 0 0 0 -11 -3 -7 16
 -14 0 0 -3 -3 0 -8 0 0 -8 -2 0 0 -8 -3 -5 15
 -33 -4 0 -6 -9 0 -25 0 0 -18 -6 0 0 -22 -13 -16 40
 -19 -3 0 0 -6 0 -13 0 0 -13 -4 0 0 -16 -9 -7 24
 -12 -2 0 -3 -1 0 -8 0 0 -8 0 0 0 -10 -3 -7 15
 -29 -14 0 -9 -5 -7 -15 0 0 -22 -8 0 0 -29 -5 -17 40
 -27 -8 0 -9 -1 -3 -17 0 0 -20 0 0 0 -25 -3 -19 36
 -21 -10 -4 -9 -5 -7 -11 0 0 -14 -8 0 0 -17 -1 -13 28
 -39 -18 -10 -21 -5 -15 -23 0 0 -28 -16 0 0 -31 -1 -25 54
 -27 -12 -6 -13 -5 -9 -15 0 0 -18 -10 -2 0 -21 -1 -17 36
 -15 -6 -6 -9 -1 -7 -11 0 0 -12 -8 0 0 -11 -1 -9 22
 -32 -9 -5 -7 -3 0 -18 0 0 -13 -8 0 -9 -22 -3 -15 36
 -59 -36 0 -27 -15 -23 -33 0 0 -32 -24 0 0 -45 -5 -41 80
 -31 -18 -4 -7 -3 -9 -9 0 0 -14 -8 0 0 -23 -3 -15 36
 -19 0 -13 -8 -14 0 -10 0 0 -13 -8 0 0 -9 -10 -12 27
 -8 -3 -3 -4 -4 0 -5 0 0 -6 -4 -2 0 -3 -3 -5 11
 -21 -3 -13 -11 -12 0 -11 -9 0 -16 -3 0 0 -10 -6 -17 30
 -8 -2 -5 -3 -6 0 -4 -3 0 -7 -3 0 0 -4 -3 -6 12
 -15 -9 0 -8 -10 0 -8 0 0 -10 -7 0 0 -6 -6 -11 21
 -22 -13 -1 -10 -16 0 -15 0 0 -12 -12 0 0 -9 -9 -15 31
 -8 -5 -1 -4 -6 0 -5 0 0 -6 -4 0 0 -3 -3 -7 12
 -42 -23 -3 -18 -28 0 -25 0 0 -24 -20 0 0 -15 -19 -29 57
 -16 -9 -1 -7 -11 0 -10 0 0 -9 -8 0 -1 -6 -7 -11 22
 -5 -3 -1 -3 -4 0 -3 0 0 -4 -3 0 0 -2 -2 -5 8
 -13 -8 -3 -7 -9 0 -8 0 0 -11 -7 -1 0 -5 -4 -12 20
 -16 -10 -3 -9 -12 0 -10 0 -1 -13 -9 0 0 -6 -6 -15 25
 -7 -4 -2 -3 -5 -1 -5 0 0 -6 -4 0 0 -3 -1 -7 11
 -6 -5 -1 -4 -4 0 -3 0 0 -6 -4 0 0 -3 -3 -5 10
 -16 -9 -5 -9 -9 0 -12 0 0 -11 -12 0 -3 -4 -7 -11 24
 -5 -3 -1 -3 -3 -1 -4 0 0 -4 -4 0 0 -2 -2 -4 8
 -6 -4 -1 -4 -5 0 -3 0 0 -5 -4 0 0 -3 -3 -6 10
 -9 -5 -2 -6 -8 0 -6 0 0 -6 -7 0 0 -4 -4 -9 15
 -7 -3 -2 -4 -6 0 -4 0 0 -4 -5 0 0 -2 -4 -7 11
 -8 -4 -2 -5 -7 0 -5 0 0 -5 -6 0 -1 -3 -4 -8 13
 -11 -6 -2 -7 -9 -1 -7 0 0 -8 -8 0 0 -5 -5 -11 18
 -13 -7 -4 -7 -7 0 -9 0 0 -9 -9 -3 0 -6 -3 -9 19
 -10 -5 -3 -5 -5 0 -6 0 0 -7 -6 -2 -1 -4 -3 -7 14
 -8 -6 -1 -5 -6 0 -4 0 -1 -7 -5 0 0 -4 -4 -7 13
 -5 -3 -1 -3 -4 0 -4 0 -1 -3 -4 0 0 -2 -2 -4 8
 -24 -15 0 -17 -16 0 -11 0 -3 -19 -13 0 0 -9 -9 -20 36
 -24 -11 -6 -11 -16 0 -15 0 -5 -13 -15 0 0 -5 -13 -18 34
 -7 -4 -1 -4 -5 -1 -5 0 -1 -5 -5 0 0 -3 -3 -6 11
 -12 -3 -3 -2 -4 0 -5 0 0 -4 -4 0 0 -3 -3 -5 12
 -12 -5 -3 -4 -6 0 -7 0 0 -6 -6 -2 0 -3 -5 -7 15
 -8 -2 -2 -2 -2 0 -3 0 0 -3 -3 0 0 -3 0 -3 8
 -12 -3 -3 -4 -2 0 -3 0 0 -6 -4 -2 0 -3 -1 -5 12
 -30 -5 -11 -6 -8 0 -9 -4 0 -12 -10 0 0 -7 -3 -15 30
 -29 -16 -11 -11 -21 0 -20 0 0 -23 -15 -5 0 -5 -8 -28 44
 -19 -4 -10 -5 -12 0 -10 0 0 -8 -11 0 0 -3 -7 -16 25
 -21 -10 -9 -7 -13 0 -14 0 0 -15 -11 -5 0 -3 -6 -18 30
 -10 -5 -4 -5 -4 0 -7 0 0 -6 -7 0 0 0 -6 -6 14
 -33 -15 -12 -16 -14 0 -22 0 0 -20 -23 0 0 0 -18 -19 45
 -19 -9 -8 -8 -10 0 -14 0 0 -12 -13 0 0 0 -10 -13 27
 -6 -3 -2 -3 -3 -1 -5 0 0 -4 -5 0 0 -1 -3 -4 9
 -14 -2 -5 -6 -1 0 -4 0 0 -8 -5 0 0 -1 -2 -4 14
 -18 -5 -7 -6 0 0 -3 0 0 -10 -8 0 0 -1 -3 -5 18
 -35 -8 -11 -14 -2 0 -9 0 0 -18 -15 0 0 -6 0 -12 35
 -13 -3 -4 -5 -1 0 -3 0 0 -7 -5 -1 0 -2 -1 -5 13
 -51 -8 -20 -15 -8 0 -12 -7 0 -24 -19 0 0 -7 -3 -24 51
 -45 -9 -13 -17 -1 -5 -12 0 0 -24 -20 0 0 -8 0 -16 45
 -6 -1 -4 -1 -2 0 -1 0 0 -2 -3 0 0 -2 -2 -4 7
 -34 -7 -22 -13 -4 0 -9 0 0 -6 -15 0 0 -18 0 -24 40
 -18 -1 -8 -5 -4 0 -3 0 0 -6 -7 0 0 -4 -2 -10 18
 -13 0 -9 -4 -8 0 -6 0 0 -7 -6 0 0 -5 -6 -8 17
 -28 -3 -15 -10 -18 0 -15 0 0 -12 -16 0 0 -7 -13 -21 37
 -29 0 -21 -8 -18 0 -12 0 0 -15 -14 0 0 -11 -14 -18 38
 -12 -1 -7 -2 -4 0 -1 0 0 -4 -6 0 0 -3 -3 -7 13
 -17 -6 -12 -2 -9 0 0 0 0 -9 -11 0 0 -8 -8 -12 23
 -24 -1 -11 -6 -6 0 -3 0 0 -8 -10 0 0 -5 -3 -13 24
 -16 -1 -7 -4 -4 0 -3 0 0 -6 -6 0 0 -3 -1 -9 16
 -19 -3 -6 -7 -3 0 -3 0 0 -9 -7 -3 0 -4 -1 -9 19
 -33 -2 -14 -9 -8 0 -6 -1 0 -12 -13 0 0 -7 -3 -18 33
 -5 -3 -2 -2 -2 0 -2 0 0 -4 -3 -2 0 -2 -2 -3 7
 -12 -5 -3 -6 -4 0 -5 0 0 -8 -6 -4 0 -3 -3 -7 15
 -18 -7 -6 -7 -10 0 -11 0 -3 -9 -11 -2 0 -3 -9 -12 24
 -5 -2 -2 -2 -3 0 -3 -1 0 -3 -3 -1 0 -1 -2 -4 7
 -5 -3 -2 -2 -2 0 -2 0 0 -4 -3 -1 -1 -3 -1 -3 7
 -25 -8 -7 -11 -5 0 -8 0 0 -15 -11 -5 0 -9 0 -12 28
 -14 -3 -4 -5 -2 0 -3 0 -1 -7 -5 -2 0 -3 -1 -6 14
 -12 -5 -4 -5 -8 0 -9 0 -3 -5 -9 0 0 -3 -5 -8 17
 -9 -3 -3 -3 -5 -1 -6 0 -2 -4 -6 0 0 -2 -4 -6 12
 -7 -2 -3 -2 -4 0 -4 -1 -1 -3 -4 0 0 -1 -3 -5 9
 -22 -4 -7 -7 -4 0 -6 0 -3 -9 -9 0 0 -6 0 -9 22
 -36 -5 -14 -9 -8 0 -9 -4 -3 -15 -13 0 0 -7 -3 -18 36
 -21 -11 -13 -3 -12 0 -3 -9 0 -16 -11 0 0 -10 -6 -17 30
 -18 -7 -11 -3 -9 0 -6 -6 0 -11 -10 0 -3 -8 -3 -13 24
 -11 -8 0 -6 -7 0 -4 0 0 -9 -5 0 0 -6 -4 -8 16
 -7 -6 -2 -4 -5 0 -2 0 0 -7 -5 0 0 -6 -2 -6 12
 -13 -8 0 -10 -9 0 -4 0 0 -11 -7 0 0 -6 -4 -12 20
 -6 -5 -2 -3 -4 0 -1 0 0 -6 -4 0 -1 -5 -2 -5 10
 -9 -7 -2 -5 -6 -1 -3 0 0 -9 -6 0 0 -7 -3 -8 15
 -17 -12 0 -12 -11 0 -6 0 -2 -15 -9 0 0 -8 -6 -14 26
 -8 -7 -2 -4 -5 0 -2 0 -1 -8 -5 0 -1 -6 -3 -6 13
 -11 -9 -2 -6 -7 -1 -4 0 -1 -11 -7 0 0 -8 -4 -9 18
 -14 -10 -8 -8 -14 0 0 0 0 -18 -8 0 0 -14 -10 -12 27
 -7 -4 -4 -3 -6 0 -2 -3 0 -8 -3 0 0 -5 -3 -6 12
 -12 -6 -2 0 -4 0 -1 0 0 -5 -3 0 0 -5 -4 -3 12
 -16 -10 -6 0 -8 0 0 0 0 -9 -7 0 0 -9 -8 -7 20
 -43 -30 -18 0 -19 0 0 0 -10 -27 -21 0 0 -22 -24 -16 55
 -5 -4 0 -2 -3 0 -1 0 0 -4 -2 0 0 -3 -2 -3 7
 -46 -33 -3 -10 -18 0 -1 0 0 -30 -16 0 0 -31 -7 -15 55
 -23 -12 -2 -2 -7 0 0 0 0 -11 -5 0 0 -10 -6 -6 23
 -8 -5 0 -2 -3 0 0 0 0 -5 -2 0 0 -4 -2 -3 9
 -13 -8 0 -2 -4 0 0 0 0 -9 -4 0 0 -8 -3 -5 15
 -12 -8 -4 -4 -6 0 -6 0 0 -8 -8 0 0 -10 0 -6 17
 -33 -22 -8 -14 -15 0 -12 0 0 -25 -19 0 0 -26 0 -18 46
 -33 -22 -10 -16 -15 0 -12 0 -2 -27 -21 0 0 -26 0 -20 48
 -10 -6 -3 -5 -4 0 -4 0 0 -8 -6 -1 0 -7 0 -6 14
 -12 -8 -5 -5 -6 0 -6 0 -1 -9 -9 0 0 -10 0 -7 18
 -8 -6 -4 -3 -5 0 -1 0 0 -7 -6 0 -3 -7 -2 -6 13
 -17 -12 -6 -8 -9 0 0 0 0 -15 -11 0 -6 -14 -2 -12 26
 -16 -11 -4 -7 -6 0 -1 0 -3 -13 -9 0 -6 -11 -1 -8 22
 -6 -5 -3 -1 -3 0 0 0 -2 -5 -4 0 -1 -4 -3 -3 9
 -11 -8 -6 -3 -6 0 0 -5 0 -10 -5 0 0 -7 -3 -10 17
 -8 -6 -4 -1 -5 0 0 -3 0 -7 -4 0 0 -5 -3 -6 12
 -6 -5 -3 -2 -4 0 -1 -2 0 -6 -4 0 0 -5 -1 -5 10
 -12 -8 -6 -3 -7 0 0 -5 0 -11 -6 0 0 -7 -3 -10 18
 -14 -10 -8 -3 -9 0 0 -5 0 -13 -8 0 0 -9 -5 -12 22
 -19 -11 -13 -1 -12 0 -3 -7 0 -16 -9 0 0 -8 -4 -17 28
 -16 -12 -9 -3 -10 0 0 -6 -1 -15 -9 0 0 -10 -6 -13 25
 -8 -6 -4 -2 -5 -1 -1 -3 0 -8 -5 0 0 -6 -2 -7 13
 -14 -11 -7 -5 -7 0 0 -6 0 -13 -6 0 -1 -10 -3 -13 22
 -13 -7 -2 -7 -7 0 0 -5 0 -11 -5 0 0 -5 -1 -11 18
 -57 -28 -18 -33 -38 0 0 -25 0 -64 -15 0 0 -35 -9 -44 87
 -24 -17 -9 -9 -13 0 0 -8 0 -23 -12 0 -3 -16 -3 -19 36
 -8 -6 0 -6 -6 0 -4 0 0 -6 -4 0 0 -4 -4 -8 13
 -11 -9 0 -7 -7 0 -5 0 0 -9 -5 -1 0 -6 -5 -9 17
 -15 -9 0 -10 -8 0 -6 0 0 -12 -7 -2 0 -6 -4 -11 21
 -3 -2 0 -3 -2 0 -1 0 0 -2 0 0 0 -2 -2 -3 5
 -13 -10 0 -7 -6 0 -9 0 0 -4 -6 0 0 -10 0 -7 18
 -5 -4 0 -5 -4 0 -2 0 0 -4 -2 0 0 -3 -3 -6 9
 -31 -26 0 -30 -23 0 -10 0 0 -22 -14 0 0 -17 -18 -39 55
 -19 -15 0 -15 -13 0 -9 0 0 -15 -9 -1 0 -10 -9 -19 31
 -11 -10 0 -12 -9 0 -4 0 0 -8 -6 0 -2 -7 -6 -15 21
 -9 -9 0 -8 -4 0 -6 0 0 -6 -5 -4 0 -6 -2 -7 15
 -15 -12 0 -11 -7 -3 -9 0 0 -12 -8 -4 0 -9 -5 -13 24
 -10 -6 0 -5 -3 -4 -6 0 0 -6 -4 0 0 -8 -1 -7 14
 -13 -10 0 -7 -6 -6 -9 0 0 -10 -6 0 0 -10 0 -13 21
 -19 -12 0 -9 -5 -7 -11 0 0 -10 -8 0 -2 -15 -1 -13 26
 -14 -7 0 -11 -8 0 -4 0 0 -10 -8 0 0 -7 0 -11 20
 -59 -32 -5 -41 -23 0 -24 0 0 -45 -33 -15 0 -27 0 -36 80
 -12 -7 0 -9 -8 0 -4 0 0 -10 -6 0 0 -5 -3 -11 18
 -19 -12 -1 -13 -11 0 -8 0 0 -17 -9 -3 0 -7 -4 -16 28
 -13 -8 0 -9 -8 0 -5 0 -1 -11 -6 0 0 -5 -3 -11 19
 -17 -11 0 -13 -9 0 -7 0 0 -15 -9 -1 0 -6 -5 -13 25
 -18 -9 0 -12 -6 -5 -8 0 0 -15 -11 0 0 -9 0 -12 25
 -25 -15 0 -19 -15 0 -9 0 0 -21 -13 -3 0 -10 -7 -21 37
 -39 -17 0 -26 -18 -10 -14 0 0 -30 -23 0 0 -22 0 -31 55
 -13 -7 -1 -9 -6 0 -5 0 0 -11 -6 -3 0 -5 -3 -9 18
 -22 -13 -1 -16 -10 0 -9 0 0 -18 -12 -6 0 -9 -3 -15 31
 -16 -9 -1 -11 -7 0 -6 0 0 -13 -8 -4 -1 -6 -3 -11 22
 -18 -11 0 -13 -10 0 -7 0 -1 -15 -9 -2 0 -7 -5 -14 26
 -8 -13 -1 -11 -5 0 -8 0 0 -9 -6 0 0 -5 0 -11 19
 -14 -13 -3 -11 -7 0 -8 0 0 -13 -6 -6 -3 -6 -3 -15 24
 -9 -8 -1 -7 -5 -2 -6 0 0 -9 -5 -3 0 -5 -2 -10 16
 -10 -7 -1 -9 -9 0 -5 0 0 -8 -6 0 0 -5 -6 -12 18
 -16 -13 -1 -16 -16 0 -9 0 0 -12 -12 0 0 -9 -9 -21 31
 -32 -23 -3 -28 -28 0 -15 0 0 -24 -20 0 0 -15 -19 -39 57
 -12 -9 -1 -11 -11 0 -6 0 0 -9 -8 0 -1 -6 -7 -15 22
 -6 -5 -2 -7 -6 0 0 0 0 -7 -2 0 0 -6 -5 -8 13
 -18 -18 0 -23 -17 0 -8 0 0 -14 -12 0 0 -14 -9 -27 38
 -26 -18 0 -27 -21 0 -8 0 0 -22 -12 0 0 -14 -13 -31 46
 -19 -16 -1 -21 -15 0 -8 0 0 -17 -9 -3 0 -11 -12 -24 36
 -29 -20 -8 -33 -24 0 -10 -15 0 -28 -3 0 0 -19 -15 -42 57
 -7 -6 0 -8 -6 -1 -3 0 0 -6 -4 0 0 -5 -4 -10 14
 -8 -8 0 -10 -8 0 -4 0 0 -6 -6 0 0 -6 -4 -12 17
 -25 -27 0 -34 -24 0 -12 0 0 -18 -19 0 0 -22 -10 -39 55
 -9 -10 0 -12 -9 0 -4 0 0 -7 -7 0 0 -8 -4 -14 20
 -8 -9 0 -11 -8 0 -4 -1 0 -6 -6 0 0 -7 -3 -13 18
 -12 -12 0 -15 -11 0 -5 0 0 -9 -8 0 0 -9 -6 -18 25
 -11 -11 0 -12 -8 0 -6 0 0 -10 -7 0 0 -6 -6 -13 21
 -12 -12 0 -15 -11 0 -5 0 0 -9 -8 0 -1 -9 -6 -18 25
 -6 -6 0 -7 -5 0 -3 0 0 -5 -4 -1 0 -4 -3 -8 12
 -9 -7 0 -8 -6 0 -4 0 0 -8 -5 0 0 -4 -4 -9 15
 -13 -9 0 -11 -9 0 -5 0 0 -11 -7 -1 0 -6 -5 -13 21
 -28 -24 0 -31 -23 0 -9 0 0 -21 -16 0 -5 -17 -14 -38 53
 -29 -26 -1 -31 -21 0 -10 0 0 -23 -15 -5 0 -15 -18 -38 54
 -10 -10 0 -11 -7 0 -5 0 0 -9 -6 0 -1 -5 -6 -12 19
 -16 -15 0 -18 -13 0 -6 0 -1 -12 -9 0 -3 -10 -9 -22 31
 -5 -5 0 -6 -4 0 -2 0 0 -4 -3 0 -1 -3 -3 -7 10
 -18 -17 -1 -21 -15 0 -6 -2 0 -13 -10 0 -5 -12 -9 -27 36
 -8 -7 0 -8 -6 -1 -4 0 0 -7 -5 -1 0 -5 -4 -10 15
 -7 -7 0 -7 -6 -3 -3 0 0 -7 -6 0 0 -7 -3 -10 15
 -9 -7 -2 -9 -3 0 -5 0 0 -9 -3 -3 0 -4 -5 -7 15
 -8 -9 -1 -9 -3 0 -6 0 0 -7 -6 0 -3 -2 -5 -7 15
 -10 -11 -1 -11 -3 0 -6 0 0 -9 -6 -2 -3 -4 -5 -9 18
 -7 -7 0 -7 -3 -2 -5 0 0 -7 -5 -1 0 -4 -3 -7 13
 -7 -5 -2 -5 -3 0 -3 0 0 -7 -3 -3 0 -4 -3 -5 11
 -12 -9 -3 -10 -4 0 -7 0 0 -10 -6 -6 0 -7 -3 -9 19
 -14 -11 -2 -15 -6 0 -7 0 -3 -13 -3 -6 0 -7 -9 -12 24
 -9 -6 -2 -7 -3 -1 -5 0 0 -8 -4 -4 0 -5 -3 -7 14
 -4 -3 -1 -4 -2 0 -2 -1 0 -4 -1 -2 0 -2 -2 -4 7
 -7 -5 -2 -5 -3 0 -5 0 0 -5 -5 -3 0 -4 -1 -5 11
 -9 -10 -1 -11 -5 0 -6 0 0 -7 -7 -5 0 -7 -2 -10 18
 -8 -9 -1 -9 -3 0 -6 0 0 -7 -6 -3 0 -5 -2 -7 15
 -6 -6 -1 -6 -3 0 -4 -1 0 -5 -4 -3 0 -4 -1 -6 11
 -6 -5 -1 -6 -4 0 -3 -2 0 -6 -2 -2 0 -3 -3 -7 11
 -10 -10 -1 -10 -7 0 -6 -3 0 -9 -6 -3 0 -6 -3 -12 19
 -8 -7 -1 -7 -5 0 -4 -2 0 -7 -4 -2 -1 -4 -3 -9 14
 -8 -7 0 -7 -4 -2 -5 0 -1 -7 -5 -2 0 -5 -3 -8 14
 -6 -5 -1 -5 -4 -1 -3 -3 0 -5 -3 0 -1 -4 -1 -8 11
 -6 -5 -1 -4 -4 -2 -3 -2 0 -6 -4 0 0 -5 -1 -7 11
 -11 -2 -2 -7 -4 0 -2 0 0 -8 -3 0 0 -5 0 -6 13
 -23 -8 -5 -13 -7 0 -8 0 0 -17 -9 -3 0 -11 0 -12 28
 -31 -6 -6 -22 -15 0 0 0 0 -27 -7 0 0 -16 -4 -18 40
 -43 -7 -7 -27 -15 -3 -8 0 0 -32 -12 0 0 -20 0 -24 51
 -3 0 -2 -3 -2 0 -1 0 0 -2 0 0 0 -2 -2 -3 5
 -4 -2 -2 -5 -3 0 0 0 0 -4 0 0 0 -4 -3 -5 8
 -5 -1 -1 -6 -3 0 0 0 0 -4 0 0 0 -3 -2 -5 8
 -6 -3 -3 -10 -4 0 -1 0 0 -4 0 0 0 -7 -3 -9 13
 -23 -14 -8 -27 -18 0 -7 -12 0 -22 0 0 0 -16 -12 -33 45
 -4 -1 -1 -6 -2 0 -1 0 0 -4 0 0 0 -5 -3 -7 9
 -18 0 -5 -16 -6 0 -1 0 0 -14 0 0 0 -11 -3 -13 24
 -6 0 -2 -7 -1 0 -2 0 0 -6 0 0 0 -8 -3 -9 12
 -9 0 -4 -8 0 0 -2 0 0 -7 0 0 0 -10 -3 -11 15
 -5 -3 -2 -3 -1 0 -2 0 0 -4 -2 -2 -1 -3 -1 -3 7
 -10 -5 -5 -7 -1 0 -4 -2 0 -7 -2 -4 -3 -6 -1 -7 14
 -5 -3 -3 -4 -3 0 -1 -3 0 -6 0 -1 0 -4 -2 -5 9
 -4 -3 -2 -3 0 0 -3 0 0 -2 -3 0 0 0 -2 -2 6
 -12 -5 -8 -3 0 0 -5 0 0 -6 -3 0 0 0 -2 -8 14
 -12 -5 -4 -3 0 0 -5 0 0 -2 -3 0 0 -6 0 -4 12
 -6 -2 -3 -1 0 0 -2 0 0 -2 -1 0 0 -1 -1 -3 6
 -4 -1 -2 -1 0 0 -1 0 0 -1 -1 0 0 -1 -1 -2 4
 -13 -4 -6 -3 0 0 -4 -1 0 -4 -3 0 0 -3 -3 -6 13
 -4 -3 -2 -3 0 0 -3 0 0 -2 -3 0 0 -2 0 -2 6
 -12 -5 -8 -3 0 0 -5 0 0 -6 -3 0 0 -2 0 -8 14
 -5 -2 -3 -2 0 0 -2 -1 0 -2 -2 0 0 -2 0 -3 6
 -6 -1 -3 -2 0 0 -1 0 0 -2 -2 0 0 -1 -1 -3 6
 -9 -2 -4 -3 0 0 -2 -1 0 -4 -3 0 0 -1 -1 -4 9
 -3 -4 -1 -4 0 0 -2 -1 0 -2 -2 0 0 -2 0 -3 6
 -11 -5 -3 -3 0 0 -4 0 0 -2 -2 0 0 -6 0 -4 11
 -15 -7 -3 -5 0 0 -4 0 0 -4 -2 0 0 -8 0 -6 15
 -15 -5 -3 -7 0 0 -2 0 0 -8 -4 0 -1 -4 0 -6 15
 -13 -4 -3 -6 0 0 -1 -1 0 -7 -3 0 0 -3 0 -6 13
 -11 -3 -3 -5 0 0 -2 0 0 -6 -4 0 -1 -2 0 -4 11
 -11 -3 -3 -5 0 0 -1 -1 0 -6 -3 0 0 -2 0 -5 11
 -12 -9 -5 -8 0 0 -5 0 0 -8 -6 0 -6 -7 -1 -7 17
 -8 -5 -3 -5 0 -1 -4 0 0 -5 -4 0 -3 -5 0 -5 11
 -12 -3 -4 -5 0 0 -1 -2 0 -6 -3 0 0 -2 0 -6 12
 -22 -7 -6 -9 0 0 -1 -4 0 -10 -3 0 0 -6 0 -12 22
 -5 -2 -1 -1 -1 0 -2 0 0 -1 -1 -1 0 -1 -2 -2 5
 -24 -9 -7 -5 -3 0 -11 0 0 -4 -6 0 0 -13 0 -8 24
 -15 -6 -4 -3 -2 0 -7 0 0 -2 -4 0 0 -8 0 -5 15
 -22 -7 -10 -1 -4 0 -9 0 0 -6 -3 0 0 -6 0 -12 22
 -40 -13 -16 -7 -4 0 -15 -6 0 -6 -9 0 0 -18 0 -18 40
 -16 -4 -7 -1 -4 0 -6 0 0 -6 -3 0 0 -3 -1 -9 16
 -12 -3 -5 0 -2 0 -5 0 0 -4 -2 0 0 -3 -1 -7 12
 -18 -5 -8 -5 0 0 -3 0 0 -2 -3 0 -4 -8 -2 -10 18
 -9 -5 0 -2 -2 0 0 0 0 -4 -1 0 0 -4 -2 -3 9
 -6 -3 0 -1 -1 0 0 0 0 -3 -1 0 0 -3 -1 -2 6
 -21 -12 -3 -5 -1 0 0 0 0 -9 -2 -4 0 -9 -5 -7 21
 -36 -17 -1 -9 -9 0 0 0 0 -19 -8 0 -3 -16 -3 -11 36
 -16 -7 -2 -4 0 -3 -4 0 0 -5 -2 0 0 -9 -1 -7 16
 -10 -4 -2 -3 -1 0 -4 0 0 -2 0 0 0 -6 -1 -3 10
 -13 -2 -2 -7 -2 0 0 0 0 -6 0 0 0 -5 -1 -6 13
 -9 -4 -2 -2 -1 0 -4 0 0 -1 -2 0 0 -5 0 -3 9
 -12 -5 -3 -3 -1 0 -5 0 0 -2 -2 0 0 -7 0 -4 12
 -21 -9 -5 -5 -1 -1 -8 0 0 -4 -4 0 0 -12 0 -8 21
 -16 -7 -3 -4 0 -2 -5 0 0 -4 -2 0 0 -9 -1 -7 16
 -12 -4 -5 -3 0 0 0 0 0 -2 -1 0 0 -5 -3 -7 12
 -8 -2 -3 -3 0 0 0 0 0 -2 -1 0 0 -3 -1 -5 8
 -13 -4 -4 -5 0 0 0 -1 0 -4 -1 0 0 -5 -1 -8 13
 -15 -5 0 -4 -6 0 -5 0 0 -5 -4 0 0 -3 -4 -6 15
 -15 -7 0 -4 -4 0 0 0 0 -8 -3 0 0 -6 -2 -5 15
 -12 -4 0 -5 -3 0 -2 0 0 -6 -3 0 0 -4 0 -5 12
 -36 -11 0 -17 -8 0 -3 0 -3 -19 -9 0 0 -9 -1 -16 36
 -21 -7 0 -9 -5 0 -3 0 0 -11 -5 -1 0 -6 -1 -9 21
 -35 -11 0 -14 -8 -2 -6 0 0 -18 -9 0 0 -12 0 -15 35
 -7 -3 0 -2 -2 0 0 0 0 -4 -1 0 0 -3 -1 -2 7
 -9 -4 0 -2 -2 0 0 0 0 -5 -2 0 0 -4 -1 -3 9
 -9 -3 -1 -3 -2 0 0 -1 0 -5 -2 0 0 -3 0 -4 9
 -13 -6 0 -3 -3 -1 0 0 0 -7 -3 0 0 -6 -1 -4 13
 -10 -3 0 -4 -3 0 -1 0 0 -6 -1 0 0 -4 -1 -3 10
 -16 -4 -1 -7 -4 0 -3 0 0 -9 -3 0 0 -6 0 -6 16
 -9 -2 -1 -4 -2 0 -1 0 0 -5 -2 0 0 -3 0 -4 9
 -21 -5 -1 -9 -5 -1 -4 0 0 -12 -4 0 0 -8 0 -8 21
 -55 -16 -7 -22 -10 0 -9 0 0 -30 -15 -3 0 -18 0 -24 55
 -22 -6 -3 -9 -4 0 -3 0 0 -12 -6 -1 0 -7 0 -10 22
 -55 -16 -7 -22 -10 0 -9 0 0 -30 -15 -3 -1 -18 0 -24 55
 -29 -8 -4 -12 -5 0 -4 0 -1 -16 -8 -1 0 -9 0 -13 29
 -60 -17 -8 -24 -11 0 -9 -1 0 -33 -16 -3 0 -19 0 -27 60
 -11 -3 -1 -5 -2 0 -1 0 -1 -6 -3 0 0 -3 0 -5 11
 -17 -3 -5 -5 -4 0 -3 -3 0 -8 -5 0 0 -4 0 -9 17
 -15 -6 0 -4 -3 -2 -1 0 0 -8 -4 0 0 -7 0 -5 15
 -33 -14 -10 -9 0 0 -6 -5 0 -8 -1 0 -4 -15 -3 -18 33
 -24 -11 -3 -6 0 -4 -7 0 0 -6 -2 0 0 -13 -3 -11 24
 -19 -6 -6 -3 0 -4 -6 -3 0 -4 -3 0 0 -9 -1 -10 19
 -16 -4 -4 -7 -1 0 -3 0 0 -9 -6 0 0 -3 0 -6 16
 -9 -2 -2 -4 -1 0 -1 0 0 -5 -3 0 0 -2 0 -4 9
 -21 -5 -5 -9 -2 0 -3 -1 0 -12 -7 0 0 -4 0 -9 21
 -12 -3 -1 -7 -3 0 0 0 0 -7 -4 0 0 -3 0 -7 13
 -51 -19 -1 -33 -16 0 -3 -11 0 -36 -17 0 0 -8 0 -33 60
 -12 -2 -3 -5 -2 0 -1 0 0 -6 -4 -1 0 -3 0 -6 12
 -9 -1 -3 -3 -2 0 -1 -1 0 -4 -3 0 0 -2 0 -5 9
 -10 -2 -1 -6 -3 0 0 0 0 -6 -3 0 0 -3 0 -6 11
 -31 -17 0 -23 -15 0 -9 0 0 -25 -15 -7 0 -10 -7 -23 43
 -66 -37 0 -47 -30 0 -21 0 -3 -53 -31 -14 0 -21 -15 -46 90
 -30 -17 0 -22 -15 0 -9 -3 0 -25 -14 -7 0 -9 -6 -23 42
 -6 -2 -2 -2 -2 0 0 -2 0 -4 -2 0 0 -2 0 -4 7
 -6 -1 -2 -2 -1 0 -1 -1 0 -3 -2 0 0 -1 0 -3 6
 -12 -5 -2 -6 -5 0 0 -4 0 -9 -4 0 0 -4 0 -9 15
 -22 -19 -1 -16 -4 0 -9 0 0 -12 -6 -12 0 -9 -9 -15 31
 -25 -21 -2 -17 -5 0 -9 0 0 -15 -5 -13 0 -8 -11 -19 35
 -37 -30 -3 -27 -7 0 -12 0 0 -21 -9 -19 0 -13 -18 -28 52
 -12 -10 -1 -9 -2 0 -4 0 -1 -7 -3 -6 0 -4 -6 -9 17
 -26 -21 -2 -18 -5 0 -9 -1 0 -15 -6 -13 0 -9 -12 -19 36
 -9 -9 -2 -9 -1 0 -5 0 0 -7 -5 -5 0 -4 -3 -7 15
 -9 -7 -2 -7 -1 0 -3 0 -2 -5 -3 -5 0 -2 -5 -7 13
 -7 -6 -1 -6 -1 -1 -3 0 -1 -5 -3 -4 0 -3 -3 -6 11
 -9 -7 -4 -5 -1 0 -3 0 0 -7 -5 -1 -4 -6 -1 -5 13
 -13 -8 -5 -7 -3 0 -6 0 0 -9 -7 -3 -2 -9 0 -8 18
 -9 -6 -3 -6 -2 0 -5 0 0 -6 -5 -3 -1 -6 0 -6 13
 -9 -3 -5 -3 -4 0 -5 -3 0 -4 -5 0 0 -4 0 -7 12
 -9 -4 -5 -3 -3 0 -3 -3 0 -5 -4 0 -3 -5 0 -7 12
 -15 -8 -8 -3 -8 0 0 -7 0 -12 -7 0 0 -7 -3 -12 21
 -7 -5 -4 -2 -3 -1 0 -4 0 -6 -3 0 0 -5 -1 -7 11
 -24 -11 -6 -6 -1 0 0 -5 0 -8 0 0 0 -10 -3 -13 24
 -9 -4 -4 -5 -4 0 0 -5 0 -8 -1 0 0 -5 -1 -8 13
 -7 -5 -4 -3 -3 0 0 -4 0 -6 -2 0 -1 -5 -1 -7 11
 -10 -6 -6 -6 -4 0 0 -6 -1 -9 0 0 0 -7 -3 -10 16
 -12 -9 -7 -5 -3 0 0 -6 0 -9 -4 -2 -3 -8 -1 -11 18
 -11 -8 -6 -4 -4 -1 0 -6 0 -9 -4 0 -1 -8 -1 -11 17
 -16 -11 -5 -10 -8 0 -1 -10 0 -12 -4 0 0 -7 -3 -19 25
 -15 -9 -7 -13 -8 0 -5 -11 0 -12 -1 0 0 -10 -2 -19 26
 -16 -9 -7 -14 -8 0 -3 -10 0 -12 0 0 0 -9 -5 -21 27
 -10 -6 -4 -8 -5 -1 -3 -7 0 -8 -1 0 0 -6 -2 -13 17
 -19 -11 -5 -13 -8 0 -3 -11 0 -12 -5 0 0 -8 0 -21 28
 -15 -8 -1 -8 -4 0 0 -7 0 -6 0 0 0 -4 -2 -13 18
 -19 -12 -5 -12 -4 0 0 -7 0 -6 0 0 0 -8 -6 -21 26
 -27 -18 -4 -13 -3 -7 -5 -14 0 -8 0 0 0 -15 -3 -27 36
 -27 -14 -2 -15 -8 0 0 -13 0 -12 -1 0 0 -7 -3 -24 33
 -39 -20 -8 -27 -8 0 0 -19 0 -24 -7 0 0 -7 -3 -36 51
 -21 -11 -5 -15 -8 0 0 -10 0 -12 -4 0 0 -7 -3 -24 30
 -11 -6 -5 -10 -4 0 0 -5 0 -6 0 0 0 -6 -4 -15 18
 -10 -5 -5 -7 -1 0 0 -2 0 -3 -2 0 -3 -6 -1 -11 14
 -6 -4 -3 -3 -2 0 -1 -3 0 -4 -2 0 -2 -4 0 -6 9
 -8 -4 -4 -6 -4 0 -2 -5 0 -7 0 0 0 -5 -2 -9 13
 -18 -7 -9 -12 -8 0 -3 -10 0 -16 0 0 0 -11 -3 -17 27
 -6 -3 -3 -5 -3 0 -2 -4 0 -5 0 0 0 -4 -1 -7 10
 -19 -9 -9 -15 -9 -1 -6 -12 0 -16 0 0 0 -12 -4 -22 31
 -78 -17 -27 -52 -12 0 -5 -30 0 -56 0 0 0 -25 -1 -51 93
 -48 -7 -17 -32 -12 0 0 -15 0 -31 0 0 0 -20 -1 -36 58
 -12 -6 -7 -8 -1 0 -2 -5 0 -9 0 -5 0 -6 -3 -10 17
 -16 -6 -9 -12 -3 -4 -6 -9 0 -13 0 -3 0 -12 -1 -16 25
 -8 -3 -1 -4 -2 0 0 -3 0 -4 -1 0 0 -2 0 -6 9
 -16 -6 -3 -9 -4 0 0 -6 -1 -9 -3 0 0 -4 0 -13 19
 -15 -5 -2 -6 -2 0 0 -4 0 -6 -1 0 0 -4 0 -9 15
 -10 -3 -2 -3 0 0 -1 -2 0 -4 -1 0 0 -4 0 -6 10
 -15 -11 -9 -7 -2 0 -1 -7 0 -10 -5 0 -6 -10 0 -13 22
 -9 -6 -5 -4 -2 0 -1 -4 0 -6 -3 -1 -3 -6 0 -8 13
 -13 -9 -7 -5 -4 -2 -1 -7 0 -10 -5 0 -2 -10 0 -13 20
 -8 -1 -5 -2 -6 0 -5 -4 0 -8 -4 0 0 -5 -3 -7 13
 -7 -4 0 -3 -5 0 -5 0 0 -4 -4 0 0 -3 -3 -5 10
 -15 -8 0 -6 -10 0 -10 0 0 -9 -8 0 0 -6 -7 -11 21
 -9 -4 -2 -3 -5 0 -7 0 0 -4 -6 0 0 -5 -1 -5 12
 -8 -4 -3 -3 -5 -1 -6 0 0 -6 -5 0 0 -4 0 -7 12
 -9 -5 -4 -4 -4 0 -6 0 0 -6 -7 0 0 -6 0 -5 13
 -6 -3 -2 -3 -3 -1 -5 0 0 -4 -5 0 0 -3 -1 -4 9
 -12 -5 -5 -6 -8 0 -9 0 0 -6 -10 0 0 -7 -1 -9 18
 -15 -6 -6 -7 -9 -1 -11 0 0 -8 -12 0 0 -9 -1 -11 22
 -12 -7 -4 -4 -9 0 -10 0 0 -11 -8 0 0 -6 0 -13 20
 -10 -6 -1 -5 -8 0 -8 0 -1 -9 -7 0 0 -4 -4 -11 17
 -23 -10 -5 -8 -14 0 -19 0 0 -10 -17 0 0 -13 -3 -14 32
 -42 -15 -3 -10 -24 0 -33 0 0 -20 -28 0 -8 -19 -15 -29 57
 -17 -6 -6 -7 -9 -3 -11 0 0 -10 -12 0 -2 -9 -3 -13 24
 -15 -8 -4 -7 -9 -5 -9 0 0 -12 -12 0 0 -11 -3 -13 24
 -11 -8 -1 -5 -7 0 -8 0 0 -13 -9 -3 0 -7 -4 -12 20
 -13 -9 0 -7 -9 0 -9 0 0 -15 -13 -3 0 -10 -7 -15 25
 -12 -7 -3 -6 -6 -4 -9 0 0 -10 -10 0 0 -7 -3 -9 19
 -13 -6 -4 -6 -6 -3 -10 0 0 -9 -10 0 -1 -6 -3 -9 19
 -9 -5 -2 -4 -5 -3 -6 0 -1 -7 -7 0 0 -6 -2 -7 14
 -15 -9 -5 -5 -7 -1 -8 0 0 -10 -10 0 0 -12 0 -8 21
 -21 -13 -9 -9 -9 -1 -12 0 0 -16 -16 0 0 -16 0 -12 31
 -23 -2 -1 0 -6 0 -12 -2 0 -7 -10 0 0 -6 -5 -11 23
 -12 -5 -1 -3 -7 0 -10 0 0 -5 -8 0 0 -6 -3 -7 16
 -27 -2 -10 -5 -14 0 -20 -5 0 -16 -13 0 0 -11 -9 -18 35
 -11 -6 -4 -3 -8 0 -9 0 0 -10 -7 0 0 -5 0 -12 18
 -7 -3 -3 0 -5 0 -5 0 0 -7 -5 0 0 -3 -1 -9 12
 -15 -8 -5 -5 -11 0 -12 0 0 -13 -9 -3 0 -3 -4 -16 24
 -19 -9 -7 0 -13 0 -15 0 -2 -19 -13 0 0 -7 -3 -23 32
 -28 -9 -13 0 -8 0 -29 0 0 -24 -20 0 0 -1 -5 -33 45
 -18 -1 -9 -6 -12 0 -11 0 0 -8 -12 0 0 -5 -9 -15 25
 -12 -5 -2 -5 -8 0 -9 0 -3 -7 -9 0 0 -3 -7 -10 18
 -8 -4 -1 -2 -5 0 -7 0 -3 -6 -9 0 -3 -5 -4 -7 14
 -15 -2 -9 0 -6 0 -8 -6 0 -11 -10 0 0 -7 -4 -12 21
 -12 -5 -7 0 -6 0 -3 -6 0 -10 -8 0 0 -7 -3 -11 18
 -31 -25 0 -14 -16 -10 -22 0 0 -32 -17 0 0 -26 0 -37 55
 -27 -17 0 0 -12 0 -14 0 0 -18 -18 0 -9 -23 -8 -14 38
 -15 -11 0 -6 0 0 -8 0 0 -12 -9 0 -6 -14 -2 -11 23
 -57 -34 0 -21 -9 -15 -31 0 0 -30 -24 0 -12 -49 -1 -37 76
 -13 -8 0 -6 -3 -4 -8 0 0 -7 -6 0 -1 -11 0 -9 18
 -17 -8 0 -11 -3 -9 -11 0 0 -12 -8 0 0 -19 -1 -17 28
 -17 -10 0 -8 -3 -6 -10 0 0 -9 -8 0 -3 -15 0 -13 24
 -14 -11 0 -6 -9 0 -8 0 -2 -17 -12 0 0 -12 -6 -15 26
 -11 -8 0 -5 -6 0 -5 0 -1 -13 -8 0 0 -9 -3 -11 19
 -6 -5 0 -3 -4 0 -3 0 -1 -7 -5 0 0 -5 -3 -6 11
 -13 -9 0 -6 -9 -3 -10 0 -3 -13 -13 0 0 -10 -6 -13 24
 -7 -4 0 -5 -3 0 -3 0 0 -6 -4 -2 0 -3 -1 -5 10
 -19 -9 -1 -9 -7 -5 -8 0 0 -14 -10 0 0 -12 0 -12 25
 -15 -7 -2 -8 -6 -4 -6 0 0 -12 -9 0 0 -10 0 -11 21
 -6 -7 0 -7 -2 -2 -5 0 0 -6 -5 0 0 -4 -2 -6 12
 -4 -3 0 -3 -2 -2 -3 0 -1 -3 -3 0 0 -3 -1 -4 7
 -11 -7 -1 -5 -5 -5 -8 0 0 -8 -6 0 0 -8 0 -10 17
 -15 -9 -3 -9 -7 -7 -10 0 0 -12 -10 0 0 -12 0 -16 25
 -9 -6 -2 -5 -4 -4 -7 0 0 -8 -6 0 0 -6 0 -9 15
 -5 -5 -1 -5 -1 -1 -4 0 0 -4 -4 0 0 -4 0 -4 9
 -13 -3 0 -7 -3 0 -3 0 0 -15 -7 -3 0 -10 -1 -9 19
 -39 -21 -9 -17 -15 -5 -16 0 0 -30 -22 0 0 -28 0 -24 53
 -19 -12 0 -3 -6 -1 0 0 0 -13 -6 0 0 -12 -4 -7 22
 -8 -6 -4 0 -4 0 0 0 -4 -8 -6 0 0 -6 -6 -4 13
 -9 -7 -4 0 -4 0 0 0 -4 -8 -7 0 0 -6 -6 -5 14
 -21 -16 -11 0 -12 0 0 -9 -3 -23 -16 0 0 -17 -9 -19 36
 -9 -6 0 0 -5 0 -6 0 -5 -10 -12 0 -1 -8 -7 -9 18
 -7 -3 0 0 0 0 -2 0 0 -2 -1 0 0 -4 -2 -3 7
 -5 -2 0 0 0 0 -1 0 0 -2 -1 0 0 -3 -1 -2 5
 -9 -4 -2 0 0 0 0 0 0 -2 -1 0 0 -5 -3 -4 9
 -10 -3 0 -3 0 -1 -3 0 0 -4 0 0 0 -6 -1 -4 10
 -4 -2 0 0 0 0 -2 0 0 -2 0 0 0 -2 0 -4 5
 -3 -2 0 0 0 0 -1 0 0 -2 0 0 0 -2 0 -3 4
 -15 -7 0 -3 0 -2 -5 0 0 -3 -1 0 0 -8 -3 -7 15
 -11 -5 0 -3 0 -2 -3 0 0 -3 -1 0 0 -6 -1 -5 11
 -13 -6 -4 0 -7 0 -12 0 -2 -13 -7 0 0 -4 0 -20 23
 -9 -5 0 -4 -6 0 -5 0 0 -5 -4 0 0 -3 -4 -6 12
 -8 -5 -1 -4 -6 0 -7 0 0 -4 -6 0 0 -3 -3 -5 12
 -12 -7 -1 -6 -10 0 -9 0 0 -6 -8 0 0 -5 -5 -9 18
 -10 -6 -1 -5 -8 0 -8 0 -1 -5 -7 0 0 -4 -4 -7 15
 -11 -7 -1 -5 -9 -1 -8 0 0 -8 -6 0 0 -4 -4 -10 17
 -6 -3 -1 -3 -5 0 -4 0 0 -3 -4 0 -1 -2 -3 -5 9
 -9 -5 -1 -4 -7 0 -6 -1 0 -5 -5 0 -1 -3 -4 -7 13
 -8 -5 -2 -4 -6 -1 -6 0 0 -7 -5 -1 0 -3 -2 -8 13
 -9 -6 -2 -5 -8 0 -7 0 -1 -7 -6 0 0 -3 -3 -9 15
 -11 -7 -2 -6 -9 -1 -8 0 -1 -9 -7 0 0 -4 -4 -11 18
 -7 -6 -2 -6 -3 0 -6 0 0 -5 -6 0 -3 -1 -4 -5 12
 -8 -7 -3 -5 -5 0 -6 0 0 -7 -8 0 -3 -2 -5 -5 14
 -12 -6 -4 -7 -9 0 -9 0 0 -7 -10 0 -3 -3 -6 -10 19
 -9 -5 -3 -5 -6 0 -7 -1 0 -6 -7 0 -2 -2 -4 -7 14
 -7 -4 -2 -4 -4 -1 -6 0 0 -5 -6 0 -1 -2 -3 -5 11
 -6 -5 -1 -4 -4 -2 -5 0 0 -6 -6 0 0 -3 -3 -5 11
 -7 -5 -1 -5 -7 -1 -4 0 0 -6 -6 0 0 -4 -4 -8 13
 -15 -8 -5 -9 -11 0 -12 0 0 -9 -13 -3 0 -7 -4 -12 24
 -10 -4 -3 -5 -8 0 -6 0 -1 -5 -7 0 0 -2 -6 -9 15
 -9 -4 -3 -5 -7 0 -6 0 0 -5 -7 -1 -2 -3 -4 -8 14
 -9 -6 -3 -5 -5 0 -6 0 0 -7 -7 -3 0 -5 -2 -6 14
 -7 -4 -2 -4 -5 0 -6 0 -1 -4 -6 -1 0 -3 -2 -5 11
 -9 -5 -3 -5 -6 0 -7 -1 0 -6 -7 -2 0 -4 -2 -7 14
 -6 -4 -2 -3 -3 0 -3 0 0 -5 -4 -2 -1 -3 -2 -4 9
 -6 -3 -2 -3 -4 0 -4 -1 0 -4 -4 -1 -1 -2 -2 -5 9
 -10 -10 -1 -7 -10 0 -6 0 -3 -9 -9 0 0 -6 -6 -9 19
 -7 -5 0 -5 -5 0 -3 0 -1 -6 -4 0 0 -3 -3 -6 11
 -5 -4 0 -3 -4 0 -3 0 -1 -5 -4 0 0 -3 -3 -5 9
 -8 -7 -1 -5 -7 0 -4 0 -2 -7 -6 0 -1 -4 -5 -7 14
 -4 -2 -1 -2 -3 0 -3 0 -1 -2 -3 0 0 -1 -2 -3 6
 -11 -5 -3 -5 -8 0 -7 -1 -2 -6 -7 0 0 -2 -6 -9 16
 -13 -6 -3 -6 -9 -1 -9 0 -3 -7 -9 0 0 -3 -7 -10 19
 -4 -3 0 -3 -3 -1 -3 0 -1 -3 -3 0 0 -2 -2 -4 7
 -6 -3 -1 -2 -2 0 -3 0 0 -2 -2 -2 0 -1 -3 -3 7
 -31 -8 -7 -11 -5 0 -8 0 0 -15 -11 -5 0 -9 0 -12 31
 -10 -7 -4 -7 -4 0 -9 0 0 -6 -9 0 0 0 -6 -6 16
 -6 -5 -2 -5 -2 0 -5 0 0 -4 -5 0 -2 0 -4 -4 10
 -9 -5 -4 -4 -6 0 -8 0 0 -6 -7 0 0 0 -4 -7 14
 -7 -4 -3 -3 -5 0 -6 0 0 -5 -5 0 -1 0 -3 -6 11
 -22 -4 -7 -10 -1 0 -6 0 0 -12 -9 0 0 -3 0 -6 22
 -17 -4 -5 -7 -1 0 -4 0 0 -9 -7 -1 0 -3 0 -6 17
 -13 -2 -5 -4 -2 0 -3 -2 0 -6 -5 0 0 -2 0 -6 13
 -39 -9 -19 -9 -2 0 -3 -7 0 -20 -17 0 0 0 -6 -13 39
 -11 -2 -8 -5 -2 0 -3 0 0 0 -6 0 0 -6 0 -9 14
 -13 0 -6 -3 -3 -1 -1 0 0 -4 -6 0 0 -3 -1 -7 13
 -7 -3 -2 -3 -3 0 -3 0 0 -5 -3 -3 0 0 -1 -5 9
 -13 -6 -4 -6 -9 0 -10 0 -3 -6 -10 -1 0 -3 -6 -9 19
 -10 -4 -3 -4 -6 -1 -7 0 -2 -5 -7 -1 0 -2 -5 -7 14
 -8 -3 -3 -3 -5 0 -5 -1 -1 -4 -5 -1 0 -1 -4 -6 11
 -37 -8 -10 -14 -5 0 -8 0 -3 -18 -14 -5 0 -9 0 -15 37
 -9 -6 0 -7 -6 0 -3 0 0 -8 -5 -1 0 -4 -3 -8 14
 -4 -3 0 -3 -3 -1 -1 0 0 -4 -3 0 0 -3 -1 -4 7
 -6 -5 -1 -4 -6 -2 -3 0 0 -6 -6 0 0 -5 -3 -7 12
 -11 -8 0 -8 -7 0 -4 0 -1 -10 -6 -1 0 -5 -4 -9 17
 -6 -5 0 -4 -4 -1 -2 0 -1 -6 -4 0 0 -4 -2 -5 10
 -4 -4 -1 -2 -3 0 -1 0 -1 -4 -3 0 -1 -3 -2 -3 7
 -11 -8 -4 -5 -6 0 0 -1 0 -10 -7 0 -4 -9 -1 -8 17
 -4 -3 -2 -1 -3 -1 -1 -2 0 -4 -3 0 0 -3 -1 -4 7
 -14 -12 0 -14 -14 0 -8 0 0 -10 -10 0 0 -8 -8 -18 27
 -14 -12 0 -15 -11 0 -6 0 0 -12 -6 -2 0 -8 -9 -17 26
 -43 -39 0 -45 -31 0 -15 0 0 -33 -21 -7 0 -22 -27 -55 79
 -6 -6 0 -5 -3 0 -5 0 0 -3 -4 -3 0 -4 -1 -4 10
 -12 -14 0 -13 -5 0 -9 0 0 -9 -8 -5 0 -8 -3 -10 22
 -10 -10 0 -12 -10 0 -6 0 0 -8 -8 0 0 -6 -6 -14 21
 -12 -11 0 -13 -12 0 -7 0 -1 -9 -9 0 0 -7 -7 -16 24
 -9 -9 0 -11 -9 0 -5 0 0 -7 -7 -1 0 -6 -5 -13 19
 -4 -4 0 -4 -4 -2 -2 0 0 -4 -4 0 0 -4 -2 -6 9
 -5 -6 0 -6 -2 -1 -4 0 0 -5 -4 -1 0 -3 -2 -5 10
 -5 -4 -1 -5 -2 -1 -3 -1 0 -5 -2 -3 0 -3 -2 -5 9
 -5 -3 -2 -5 -3 0 -3 -2 0 -5 -1 -3 0 -2 -3 -5 9
 -8 -7 -1 -6 -4 0 -7 0 0 -4 -6 -4 0 -5 -1 -5 13
 -7 -6 -2 -6 -3 0 -6 0 0 -5 -6 -3 0 -4 -1 -5 12
 -9 -8 -3 -7 -5 0 -8 0 0 -7 -7 -5 0 -5 0 -8 16
 -10 -9 -3 -10 -6 0 -9 0 0 -6 -10 -6 0 -7 -1 -9 19
 -8 -7 -2 -7 -4 0 -7 0 -1 -5 -7 -4 0 -5 -1 -6 14
 -12 -15 -1 -16 -6 0 -9 0 0 -10 -10 -6 0 -9 -3 -13 25
 -6 -7 0 -7 -2 0 -5 0 0 -6 -5 -2 0 -4 -2 -6 12
 -7 -8 -1 -8 -2 0 -5 0 0 -6 -5 -3 -1 -4 -2 -6 13
 -9 -11 -1 -11 -4 0 -7 -1 0 -8 -7 -4 0 -6 -2 -9 18
 -5 -4 0 -4 -3 -2 -4 0 -1 -4 -4 -1 0 -3 -2 -5 9
 -14 -15 -3 -28 -14 0 -5 0 0 -8 -8 0 0 -19 -5 -27 37
 -6 -4 -3 -4 -1 0 -2 -1 0 -5 -2 -3 -2 -4 -1 -4 9
 -4 -4 -3 -3 0 0 -4 0 0 -2 -3 0 0 0 0 -3 7
 -4 -2 -3 -1 0 0 -2 0 0 -2 -1 0 0 0 0 -3 5
 -8 -3 -4 -1 0 0 -3 0 0 -2 -1 0 0 -2 0 -4 8
 -14 -5 -6 -3 0 0 -5 -2 0 -2 -3 0 0 -6 0 -6 14
 -10 -5 -1 -2 -2 0 -5 0 0 0 -2 -2 0 -3 -3 -3 10
 -13 -4 0 -5 -4 0 0 -1 0 -8 -1 0 0 -5 -1 -4 13
 -5 -3 -3 -3 -2 0 -3 -3 0 -2 -3 -2 0 -2 0 -5 8
 -5 -5 0 -2 -4 0 -2 0 -2 -6 -5 0 0 -4 -4 -5 10
 -8 -9 0 -5 -8 0 -5 0 -3 -9 -9 0 0 -7 -5 -8 17
 -6 -5 -3 0 -4 0 0 -3 -1 -7 -5 0 0 -5 -3 -6 11
 -13 -7 0 0 0 0 -2 0 -2 -2 -1 0 0 -6 -6 -5 13
 -4 -3 -1 -2 -3 -1 -3 0 0 -4 -3 -1 0 -2 -1 -4 7
 -5 -4 -2 -3 -4 0 -4 -1 0 -4 -5 0 -2 -1 -3 -4 9
 -5 -4 0 -3 -5 -1 -3 0 0 -4 -4 0 0 -3 -3 -5 9
 -7 -6 -3 -3 -5 0 -4 0 0 -7 -5 -3 -2 -3 -2 -6 12
 -7 -6 -3 -4 -6 0 -3 0 0 -6 -7 -3 -3 -4 -4 -6 13
 -6 -5 -2 -3 -4 0 -3 0 -1 -5 -5 -2 -2 -3 -3 -4 10
 -3 -2 -1 -2 -2 0 -2 -1 0 -2 -2 -1 -1 -1 -1 -3 5
 -3 -3 0 -2 -3 0 -2 0 -1 -3 -3 0 0 -2 -2 -3 6
 -5 -5 -1 -3 -4 0 -2 0 -1 -5 -4 -1 -1 -3 -3 -4 9
 -5 -4 -1 -3 -5 0 -3 -1 -1 -4 -4 0 -1 -2 -3 -5 9
 -7 -5 -3 -5 -4 0 -7 -1 0 -4 -7 0 0 0 -4 -5 12
 -5 -5 -2 -2 -4 0 -1 -1 -1 -5 -4 0 -2 -4 -2 -4 9
 -5 -4 0 -5 -3 -3 -5 0 -2 -4 -4 -2 0 -3 -3 -5 10
 -3 -3 0 -3 -2 -1 -3 0 -1 -2 -3 -1 0 -2 -1 -3 6
 -3 -2 -2 -2 -1 0 -1 -1 0 -3 -1 -2 -1 -2 -1 -2 5
 -1 -1 -1 -1 0 0 -1 0 0 0 -1 0 0 0 0 -1 2
 -2 -1 -2 -1 0 0 -1 0 0 0 -1 0 0 0 0 -2 3
 -3 -3 -1 -2 -3 0 -2 -1 0 -3 -3 0 -1 -1 -2 -3 6
 -2 -2 -1 -1 -2 0 -1 0 0 -2 -2 -1 -1 -1 -1 -2 4
 -7 -7 -3 -3 -6 0 -4 0 -1 -7 -6 -3 -3 -3 -3 -6 13
 -4 -4 -1 -3 -2 0 -2 0 -1 -3 -3 -2 -2 -2 -2 -3 7
 -4 -3 -1 -2 -3 -1 -3 0 -1 -3 -4 -1 -1 -2 -2 -3 7
 -2 -2 -1 -2 -1 0 -2 -1 0 -1 -2 -1 0 0 -1 -2 4
 -5 -5 -2 -2 -5 -1 -2 -2 -1 -5 -5 0 -2 -4 -2 -5 10
 -3 -3 0 -3 -3 -2 -3 0 -2 -3 -3 -1 0 -2 -3 -3 7
 -2 -2 0 -2 -2 -2 -2 0 -2 -2 -2 0 0 -2 -2 -2 5
 -7 -2 -1 -3 -1 0 -2 0 0 -5 -3 -1 0 -3 0 -4 8
 -13 -4 -6 -3 -5 -1 -7 0 0 -8 -6 0 0 -5 -1 -9 16
 -7 -5 -1 -3 -4 0 -3 -1 0 -8 -5 0 0 -6 -2 -7 12
 -10 -7 -3 -3 -5 0 -4 0 0 -11 -6 0 -1 -8 -1 -9 16
 -7 -2 -1 -3 -1 0 -1 0 0 -4 -2 0 0 -2 0 -3 7
 -7 -4 -1 -3 -5 0 -6 0 0 -7 -5 -1 0 -3 -2 -8 12
 -9 -1 -5 -1 -4 0 -5 -3 0 -6 -5 0 0 -4 -2 -7 12
 -5 -4 0 -2 -3 0 -2 0 0 -5 -3 0 0 -4 -2 -4 8
 -6 -3 0 -3 -2 -2 -3 0 0 -4 -3 0 0 -4 0 -4 8
 -7 -5 -3 -1 -4 0 -1 -3 0 -8 -5 0 0 -6 -2 -7 12
 -4 -3 0 -2 -3 0 -2 0 0 -3 -2 0 0 -2 -2 -3 6
 -5 -3 0 -4 -4 0 -2 0 0 -4 -3 0 0 -2 -2 -5 8
 -5 -4 0 -4 -3 0 -2 0 0 -5 -3 0 0 -2 -2 -4 8
 -12 -5 -1 -3 -7 0 -10 0 0 -5 -8 0 -1 -6 -3 -7 16
 -6 -3 -2 -3 -2 0 -3 0 0 -4 -3 0 0 -4 0 -4 8
 -6 -2 -3 -3 0 0 0 0 0 -2 -1 0 0 -3 -1 -5 7
 -8 -3 -3 -3 -3 0 -4 0 0 -5 -4 0 -1 -4 -1 -5 10
 -3 -2 0 -2 -1 0 -2 0 0 -3 -2 -1 0 -2 -1 -3 5
 -7 -4 -2 -3 -3 -1 -3 0 0 -6 -4 0 0 -5 -1 -5 10
 -4 -1 0 -1 0 0 -1 0 0 -2 -1 0 0 -2 0 -2 4
 -6 -5 0 -5 -4 0 -3 0 -1 -5 -3 0 0 -3 -3 -6 10
 -7 -3 -2 -2 0 0 -1 -1 0 -2 0 0 0 -3 -1 -4 7
 -2 -1 -1 0 -1 0 -1 0 0 -2 -1 0 0 -1 0 -2 3
 -5 -3 -1 -3 -2 -2 -3 -1 0 -4 -3 0 0 -4 0 -5 8
 -6 -3 -2 -3 -1 -1 -3 0 0 -4 -3 -1 -1 -4 0 -4 8
 -4 -1 -2 -1 -1 -1 -2 -1 0 -2 -2 0 0 -2 0 -3 5
 -5 -3 -1 -3 -4 0 -3 -1 0 -4 -3 0 0 -2 -2 -5 8
 -3 -1 -1 0 -1 0 -1 0 0 -1 -1 0 0 -1 -1 -1 3
 -5 -4 -1 -3 -3 0 -2 0 0 -5 -3 -1 0 -3 -2 -4 8
 -5 -4 -2 -2 -3 0 -1 -1 0 -5 -3 0 -1 -4 -1 -4 8
 -5 -5 -1 -5 -4 0 -3 -3 0 -4 -3 0 0 -4 0 -7 10
 -4 -1 -1 -2 0 0 0 0 0 -2 -1 0 0 -1 0 -2 4
 -4 -1 -1 0 -2 0 -3 0 0 -2 -2 0 0 -1 -1 -3 5
 -5 -1 -1 -1 -1 -1 -2 0 0 -2 -2 0 0 -2 0 -2 5
 -2 0 -1 0 -1 0 -1 0 0 -1 -2 0 0 -1 -1 -2 3
 -7 -2 -4 0 -3 0 -3 -3 0 -5 -5 0 -1 -4 -1 -6 10
 -7 -4 0 -3 -5 -1 -5 0 0 -4 -4 0 0 -3 -3 -5 10
 -3 -2 -1 -2 -2 0 -3 0 0 -2 -3 0 0 -1 -1 -2 5
 -6 -1 -2 -2 -1 0 -1 -1 0 -3 -2 -1 0 -1 0 -3 6
 -3 -3 -1 -1 -2 0 0 0 -1 -3 -2 0 0 -2 -2 -2 5
 -2 -2 0 -2 -1 -1 -2 0 0 -2 -2 0 0 -1 -1 -2 4
 -1 0 -1 -1 -1 0 0 0 0 -1 0 0 0 -1 -1 -1 2
 -3 -1 -1 -1 0 0 -1 -1 0 -2 -1 0 0 -2 0 -3 4
 -2 -1 -1 -1 -1 0 -1 0 0 -2 0 0 0 -1 0 -2 3
 -4 -1 -2 -1 0 0 -1 0 -1 -1 -1 0 0 -1 -1 -2 4
 -1 -1 0 -1 0 0 -1 0 0 -1 -1 0 0 -1 0 -1 2
 -4 -3 -1 -3 -1 0 -2 0 0 -3 -2 -2 -1 -2 -1 -3 6
 -2 -1 -1 -1 -1 0 -1 0 0 -2 -1 -1 0 -1 -1 -1 3
 -4 -2 -1 -2 -3 0 -3 0 -1 -2 -3 0 -1 -1 -2 -3 6
 -3 -3 0 -2 -3 -1 -2 0 -1 -3 -3 0 0 -2 -2 -3 6
 -2 -1 -1 -2 0 0 -1 0 0 -2 0 0 0 -1 -1 -1 3
 -3 -1 0 -1 -1 0 -1 0 0 -1 -1 -1 0 0 -1 -1 3
 -2 -2 -1 -1 -2 0 -1 -1 0 -2 -2 -1 -1 -1 -1 -2 4
 -2 -2 -1 -2 -2 -1 -2 -1 -1 -2 -2 -2 -1 -1 -2 -2 5
 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 -1 3
 -1 -1 -1 -1 0 0 -1 -1 0 0 -1 0 0 0 0 -1 2


==> verts.txt <==
{
verts = [[7/9, 1/3, 2/9, 1/3, 2/9, 0, 1/3, 0, 0, 5/9, 1/3, 0, 0, 4/9, 1/9, 5/9], [19/24, 17/48, 1/4, 17/48, 1/4, 0, 5/16, 0, 0, 13/24, 5/16, 0, 0, 5/12, 1/8, 13/24], [17/21, 2/7, 2/7, 2/7, 2/7, 0, 8/21, 0, 0, 11/21, 8/21, 0, 0, 8/21, 1/7, 11/21], [5/7, 5/14, 1/7, 5/14, 2/7, 0, 5/14, 0, 0, 4/7, 5/14, 0, 0, 3/7, 1/7, 4/7], [5/7, 8/21, 4/21, 2/7, 2/7, 0, 2/7, 0, 0, 13/21, 8/21, 0, 0, 10/21, 1/7, 11/21], [7/9, 1/3, 2/9, 1/3, 0, 0, 1/3, 0, 0, 5/9, 1/3, 0, 0, 4/9, 1/9, 5/9], [8/9, 1/3, 1/9, 2/9, 0, 0, 1/3, 0, 0, 4/9, 2/9, 0, 0, 5/9, 1/9, 5/9], [3/4, 1/3, 1/4, 1/4, 1/6, 0, 1/3, 0, 0, 7/12, 1/4, 0, 0, 5/12, 0, 2/3], [14/17, 5/17, 3/17, 6/17, 4/17, 0, 5/17, 0, 0, 10/17, 6/17, 0, 0, 7/17, 1/17, 9/17], [3/4, 5/16, 5/24, 17/48, 1/4, 0, 17/48, 0, 0, 7/12, 5/16, 0, 0, 11/24, 1/8, 13/24], [10/13, 3/13, 3/13, 4/13, 0, 0, 3/13, 0, 0, 6/13, 4/13, 0, 0, 7/13, 1/13, 9/13], [10/13, 9/26, 3/13, 9/26, 3/13, 0, 9/26, 0, 0, 7/13, 9/26, 0, 1/13, 6/13, 1/13, 7/13], [4/5, 3/10, 1/5, 3/10, 0, 0, 3/10, 0, 1/10, 1/2, 3/10, 0, 0, 1/2, 1/10, 3/5], [10/13, 9/26, 3/13, 9/26, 3/13, 1/13, 9/26, 0, 0, 7/13, 9/26, 0, 0, 6/13, 1/13, 7/13], [22/27, 8/27, 8/27, 8/27, 8/27, 0, 10/27, 0, 0, 14/27, 10/27, 0, 0, 10/27, 4/27, 14/27], [14/19, 23/57, 13/57, 6/19, 6/19, 0, 5/19, 0, 0, 34/57, 20/57, 0, 0, 25/57, 3/19, 29/57], [13/18, 7/18, 1/6, 7/18, 1/3, 0, 1/3, 0, 0, 5/9, 1/3, 0, 0, 7/18, 1/6, 5/9], [16/21, 1/3, 5/21, 8/21, 2/7, 0, 1/3, 0, 0, 4/7, 2/7, 0, 0, 3/7, 1/7, 11/21], [5/6, 5/12, 1/3, 5/12, 0, 0, 1/4, 0, 0, 1/2, 1/4, 0, 0, 1/3, 1/6, 1/2], [1, 29/66, 7/33, 19/66, 2/33, 0, 5/22, 0, 0, 1/3, 5/66, 0, 0, 5/11, 2/11, 16/33], [7/9, 7/18, 1/3, 5/18, 2/9, 0, 5/18, 0, 0, 5/9, 1/6, 0, 0, 1/3, 0, 2/3], [76/91, 29/91, 19/91, 34/91, 24/91, 0, 25/91, 0, 0, 4/7, 30/91, 0, 0, 5/13, 1/13, 47/91], [47/57, 23/57, 6/19, 23/57, 1/19, 0, 5/19, 0, 0, 29/57, 5/19, 5/19, 0, 20/57, 3/19, 29/57], [7/9, 13/36, 1/4, 13/36, 1/4, 0, 1/3, 0, 0, 19/36, 1/3, 0, 1/12, 4/9, 1/12, 19/36], [8/9, 7/18, 1/3, 7/18, 0, 0, 1/6, 0, 1/6, 7/18, 1/6, 0, 0, 7/18, 1/6, 5/9], [21/26, 9/26, 9/26, 9/26, 2/13, 0, 5/26, 5/26, 0, 6/13, 5/26, 0, 0, 5/13, 1/13, 17/26], [44/57, 5/19, 5/19, 6/19, 6/19, 0, 23/57, 0, 0, 32/57, 20/57, 0, 0, 23/57, 3/19, 29/57], [13/18, 1/3, 1/6, 1/3, 1/3, 0, 7/18, 0, 0, 5/9, 7/18, 0, 0, 7/18, 1/6, 5/9], [4/5, 3/10, 3/10, 3/10, 3/10, 0, 2/5, 0, 0, 1/2, 2/5, 0, 0, 2/5, 1/10, 1/2], [76/87, 7/29, 9/29, 6/29, 8/29, 0, 37/87, 0, 0, 40/87, 34/87, 0, 0, 31/87, 5/29, 43/87], [9/11, 8/33, 4/11, 2/11, 10/33, 0, 14/33, 0, 0, 17/33, 4/11, 0, 0, 10/33, 1/11, 19/33], [5/6, 1/4, 1/3, 1/4, 1/4, 0, 5/12, 0, 0, 1/2, 5/12, 0, 0, 1/3, 1/6, 1/2], [36/43, 9/43, 15/43, 10/43, 12/43, 0, 17/43, 0, 0, 20/43, 18/43, 0, 0, 15/43, 7/43, 23/43], [38/45, 7/30, 1/3, 7/30, 4/15, 0, 37/90, 0, 1/30, 43/90, 37/90, 0, 0, 31/90, 1/6, 23/45], [5/6, 3/14, 5/14, 3/14, 2/7, 0, 17/42, 1/14, 0, 10/21, 17/42, 0, 0, 1/3, 1/7, 23/42], [25/31, 9/31, 9/31, 9/31, 9/31, 1/31, 12/31, 0, 0, 16/31, 12/31, 0, 0, 12/31, 4/31, 16/31], [15/22, 17/44, 0, 15/44, 3/11, 0, 17/44, 0, 0, 6/11, 15/44, 0, 0, 5/11, 2/11, 13/22], [9/13, 5/13, 2/13, 4/13, 4/13, 0, 4/13, 0, 0, 8/13, 5/13, 0, 0, 6/13, 2/13, 7/13], [20/27, 1/3, 1/9, 10/27, 8/27, 0, 1/3, 0, 0, 16/27, 10/27, 0, 0, 11/27, 1/9, 5/9], [8/13, 5/13, 1/13, 4/13, 4/13, 0, 5/13, 0, 0, 8/13, 4/13, 0, 0, 5/13, 1/13, 9/13], [3/5, 2/5, 0, 2/5, 1/5, 0, 2/5, 0, 0, 3/5, 2/5, 0, 0, 2/5, 1/5, 3/5], [5/8, 3/8, 0, 3/8, 1/4, 0, 3/8, 0, 1/16, 9/16, 3/8, 0, 0, 7/16, 3/16, 5/8], [8/11, 4/11, 2/11, 4/11, 3/11, 1/11, 4/11, 0, 0, 6/11, 4/11, 0, 0, 5/11, 1/11, 6/11], [19/27, 10/27, 5/27, 8/27, 8/27, 0, 8/27, 0, 0, 17/27, 10/27, 0, 0, 13/27, 4/27, 14/27], [7/10, 2/5, 1/5, 3/10, 3/10, 0, 3/10, 0, 0, 3/5, 2/5, 0, 0, 1/2, 1/10, 1/2], [20/29, 37/87, 11/87, 6/29, 8/29, 0, 7/29, 0, 0, 56/87, 34/87, 0, 0, 47/87, 5/29, 43/87], [7/11, 14/33, 2/11, 2/11, 10/33, 0, 8/33, 0, 0, 23/33, 4/11, 0, 0, 16/33, 1/11, 19/33], [2/3, 5/12, 1/6, 1/4, 1/4, 0, 1/4, 0, 0, 2/3, 5/12, 0, 0, 1/2, 1/6, 1/2], [28/43, 17/43, 7/43, 10/43, 12/43, 0, 9/43, 0, 0, 28/43, 18/43, 0, 0, 23/43, 7/43, 23/43], [13/19, 23/57, 10/57, 5/19, 5/19, 0, 5/19, 0, 0, 37/57, 23/57, 1/19, 0, 28/57, 3/19, 29/57], [22/31, 12/31, 6/31, 9/31, 9/31, 0, 9/31, 0, 0, 19/31, 12/31, 0, 1/31, 15/31, 4/31, 16/31], [2/3, 37/90, 7/45, 7/30, 4/15, 0, 7/30, 0, 1/30, 59/90, 37/90, 0, 0, 47/90, 1/6, 23/45], [9/14, 17/42, 1/6, 3/14, 2/7, 0, 3/14, 1/14, 0, 2/3, 17/42, 0, 0, 11/21, 1/7, 23/42], [3/5, 2/5, 0, 2/5, 0, 0, 2/5, 0, 0, 3/5, 2/5, 0, 0, 2/5, 1/5, 3/5], [2/3, 5/12, 1/6, 1/4, 0, 0, 1/4, 0, 0, 2/3, 5/12, 0, 0, 1/2, 1/6, 1/2], [3/4, 3/8, 1/4, 3/8, 0, 0, 3/8, 0, 0, 1/2, 3/8, 0, 0, 1/2, 0, 1/2], [3/4, 1/3, 1/4, 1/4, 0, 0, 1/3, 0, 0, 7/12, 1/4, 0, 0, 5/12, 0, 2/3], [7/8, 1/4, 1/8, 3/8, 0, 0, 1/4, 0, 0, 5/8, 3/8, 0, 0, 3/8, 0, 1/2], [1, 5/12, 1/6, 1/4, 0, 0, 1/4, 0, 0, 1/3, 1/12, 0, 0, 1/2, 1/6, 1/2], [6/7, 5/14, 0, 3/14, 0, 0, 5/14, 0, 0, 3/7, 3/14, 0, 0, 4/7, 1/7, 4/7], [5/6, 5/12, 0, 1/12, 0, 0, 1/4, 0, 0, 1/2, 1/4, 0, 0, 2/3, 1/6, 1/2], [5/6, 1/3, 1/6, 1/6, 0, 0, 1/3, 0, 0, 1/2, 1/6, 0, 0, 1/2, 0, 2/3], [22/25, 9/25, 3/25, 6/25, 0, 0, 9/25, 0, 0, 2/5, 6/25, 0, 4/25, 3/5, 1/25, 13/25], [11/14, 11/42, 5/14, 1/7, 5/21, 0, 17/42, 0, 0, 23/42, 2/7, 0, 0, 13/42, 0, 2/3], [5/8, 3/8, 1/8, 1/4, 1/4, 0, 3/8, 0, 0, 5/8, 1/4, 0, 0, 3/8, 0, 3/4], [9/14, 17/42, 3/14, 1/7, 5/21, 0, 11/42, 0, 0, 29/42, 2/7, 0, 0, 19/42, 0, 2/3], [3/4, 1/4, 1/4, 1/4, 0, 0, 1/4, 0, 0, 1/2, 1/4, 0, 0, 1/2, 0, 3/4], [5/6, 5/18, 1/6, 1/3, 2/9, 0, 5/18, 0, 0, 11/18, 1/3, 0, 0, 7/18, 0, 5/9], [2/3, 5/18, 2/9, 5/18, 2/9, 0, 7/18, 0, 0, 2/3, 1/6, 0, 0, 4/9, 0, 2/3], [3/4, 17/48, 1/4, 5/16, 5/24, 0, 17/48, 0, 0, 13/24, 5/16, 0, 1/8, 11/24, 0, 7/12], [3/4, 17/48, 1/4, 5/16, 5/24, 1/8, 17/48, 0, 0, 13/24, 5/16, 0, 0, 11/24, 0, 7/12], [13/16, 5/16, 3/16, 3/8, 1/4, 0, 5/16, 0, 0, 9/16, 3/8, 0, 0, 7/16, 0, 1/2], [11/12, 1/4, 1/12, 1/3, 1/6, 0, 1/4, 0, 0, 7/12, 1/3, 0, 0, 5/12, 0, 1/2], [7/8, 1/4, 1/8, 3/8, 1/8, 0, 1/4, 0, 0, 5/8, 3/8, 0, 0, 3/8, 0, 1/2], [72/91, 25/91, 15/91, 34/91, 24/91, 0, 29/91, 0, 0, 8/13, 30/91, 0, 0, 3/7, 1/13, 47/91], [19/22, 5/22, 3/22, 4/11, 2/11, 0, 5/22, 0, 0, 13/22, 4/11, 0, 0, 9/22, 0, 6/11], [40/49, 15/49, 9/49, 18/49, 12/49, 0, 15/49, 0, 0, 4/7, 18/49, 0, 4/49, 3/7, 1/49, 25/49], [17/20, 1/4, 3/20, 7/20, 1/5, 0, 1/4, 1/20, 0, 3/5, 7/20, 0, 0, 2/5, 0, 11/20], [40/49, 15/49, 9/49, 18/49, 12/49, 4/49, 15/49, 0, 0, 4/7, 18/49, 0, 0, 3/7, 1/49, 25/49], [26/33, 5/22, 0, 19/66, 2/33, 0, 29/66, 0, 0, 6/11, 5/66, 0, 0, 2/3, 2/11, 16/33], [2/3, 1/6, 1/9, 7/18, 0, 0, 7/18, 0, 1/6, 11/18, 1/6, 0, 0, 11/18, 1/6, 5/9], [3/4, 1/3, 2/9, 13/36, 1/4, 1/12, 13/36, 0, 0, 5/9, 1/3, 0, 0, 17/36, 1/12, 19/36], [100/121, 45/121, 21/121, 36/121, 12/121, 0, 45/121, 0, 0, 52/121, 36/121, 0, 28/121, 69/121, 1/121, 61/121], [19/25, 9/25, 6/25, 9/25, 3/25, 0, 9/25, 0, 0, 13/25, 9/25, 3/25, 4/25, 12/25, 1/25, 13/25], [3/4, 1/3, 1/4, 1/3, 1/6, 0, 1/3, 1/12, 0, 1/2, 1/3, 0, 1/6, 1/2, 0, 7/12], [13/17, 6/17, 4/17, 6/17, 4/17, 1/17, 6/17, 0, 0, 9/17, 6/17, 0, 1/17, 8/17, 1/17, 9/17], [2/3, 1/3, 0, 1/3, 0, 0, 1/3, 0, 1/6, 1/2, 1/3, 0, 0, 1/2, 1/6, 2/3], [100/121, 45/121, 21/121, 36/121, 12/121, 28/121, 45/121, 0, 0, 52/121, 36/121, 0, 0, 69/121, 1/121, 61/121], [3/4, 1/3, 1/4, 1/3, 1/6, 1/6, 1/3, 1/12, 0, 1/2, 1/3, 0, 0, 1/2, 0, 7/12], [7/9, 5/18, 5/18, 1/3, 1/3, 0, 7/18, 0, 0, 5/9, 1/3, 0, 0, 7/18, 1/6, 1/2], [8/11, 4/11, 2/11, 4/11, 4/11, 0, 4/11, 0, 0, 6/11, 4/11, 0, 0, 4/11, 2/11, 6/11], [8/9, 7/27, 1/3, 2/9, 8/27, 0, 11/27, 0, 0, 4/9, 10/27, 0, 0, 1/3, 5/27, 13/27], [24/29, 23/87, 11/29, 6/29, 28/87, 0, 35/87, 0, 0, 44/87, 10/29, 0, 0, 25/87, 3/29, 49/87], [38/45, 4/15, 16/45, 4/15, 4/15, 0, 2/5, 0, 0, 22/45, 2/5, 0, 0, 14/45, 8/45, 22/45], [17/20, 9/40, 3/8, 1/4, 3/10, 0, 3/8, 0, 0, 9/20, 2/5, 0, 0, 13/40, 7/40, 21/40], [5/6, 5/18, 1/3, 5/18, 5/18, 0, 7/18, 0, 0, 1/2, 7/18, 1/18, 0, 1/3, 1/6, 1/2], [6/7, 1/4, 5/14, 1/4, 2/7, 0, 11/28, 0, 1/28, 13/28, 11/28, 0, 0, 9/28, 5/28, 1/2], [11/13, 3/13, 5/13, 3/13, 4/13, 0, 5/13, 1/13, 0, 6/13, 5/13, 0, 0, 4/13, 2/13, 7/13], [12/17, 7/17, 3/17, 6/17, 6/17, 0, 5/17, 0, 0, 10/17, 6/17, 0, 0, 7/17, 3/17, 9/17], [13/18, 7/18, 2/9, 1/3, 1/3, 0, 5/18, 0, 0, 11/18, 1/3, 0, 0, 4/9, 1/6, 1/2], [94/129, 71/129, 7/43, 26/129, 46/129, 0, 5/43, 0, 0, 26/43, 40/129, 0, 0, 65/129, 11/43, 53/129], [22/31, 13/31, 7/31, 10/31, 10/31, 0, 9/31, 0, 0, 18/31, 12/31, 0, 0, 15/31, 3/31, 15/31], [11/16, 11/24, 1/4, 1/4, 17/48, 0, 5/24, 0, 0, 31/48, 5/16, 0, 0, 5/12, 1/8, 13/24], [2/3, 11/21, 5/21, 2/7, 2/7, 0, 1/7, 0, 0, 2/3, 8/21, 0, 0, 3/7, 5/21, 3/7], [7/10, 7/15, 7/30, 3/10, 3/10, 0, 1/5, 0, 0, 19/30, 11/30, 1/10, 0, 13/30, 1/5, 7/15], [8/11, 9/22, 5/22, 7/22, 7/22, 0, 3/11, 0, 0, 13/22, 4/11, 0, 1/22, 5/11, 3/22, 1/2], [2/3, 19/36, 2/9, 1/4, 1/3, 0, 1/12, 0, 1/12, 23/36, 13/36, 0, 0, 17/36, 1/4, 4/9], [29/44, 21/44, 1/4, 1/4, 4/11, 0, 5/44, 5/44, 0, 7/11, 15/44, 0, 0, 5/11, 2/11, 23/44], [31/45, 22/45, 0, 19/45, 2/5, 0, 1/3, 0, 0, 22/45, 4/15, 0, 0, 16/45, 4/15, 5/9], [26/35, 13/35, 1/7, 2/5, 12/35, 0, 11/35, 0, 0, 4/7, 12/35, 0, 0, 13/35, 1/7, 19/35], [2/3, 3/7, 1/7, 8/21, 8/21, 0, 1/3, 0, 0, 4/7, 2/7, 0, 0, 1/3, 1/7, 13/21], [34/57, 25/57, 1/19, 28/57, 8/19, 0, 5/19, 0, 0, 28/57, 6/19, 0, 0, 1/3, 5/19, 37/57], [11/18, 1/2, 1/18, 1/2, 1/3, 0, 1/3, 0, 0, 5/9, 1/3, 0, 0, 5/18, 5/18, 5/9], [2/3, 4/9, 1/9, 4/9, 1/3, 0, 1/3, 0, 0, 5/9, 1/3, 1/9, 0, 1/3, 2/9, 5/9], [19/30, 13/30, 1/10, 13/30, 2/5, 0, 3/10, 1/10, 0, 8/15, 3/10, 0, 0, 1/3, 1/5, 19/30], [5/6, 1/3, 1/6, 5/12, 1/4, 0, 1/3, 0, 0, 1/2, 0, 0, 0, 1/2, 1/4, 5/12], [4/5, 3/10, 1/5, 2/5, 3/10, 0, 3/10, 0, 0, 3/5, 3/10, 0, 0, 2/5, 1/10, 1/2], [2/3, 1/6, 1/3, 7/12, 1/4, 0, 1/6, 0, 0, 1/2, 0, 0, 0, 1/2, 1/4, 7/12], [11/15, 1/3, 4/15, 7/15, 1/5, 0, 1/3, 0, 0, 3/5, 1/5, 1/5, 0, 2/5, 1/5, 7/15], [8/11, 3/11, 3/11, 6/11, 2/11, 0, 3/11, 0, 2/11, 6/11, 0, 0, 0, 5/11, 3/11, 5/11], [2/3, 5/21, 1/3, 10/21, 2/7, 0, 5/21, 2/7, 0, 4/7, 0, 0, 0, 3/7, 1/7, 13/21], [8/9, 1/3, 4/9, 1/3, 0, 0, 1/3, 0, 0, 4/9, 1/3, 0, 0, 2/9, 2/9, 4/9], [7/9, 4/9, 1/3, 4/9, 0, 0, 1/3, 0, 0, 4/9, 1/3, 0, 0, 4/9, 0, 4/9], [1, 19/42, 5/21, 13/42, 0, 0, 3/14, 0, 0, 1/3, 1/14, 0, 0, 3/7, 4/21, 10/21], [17/21, 19/42, 3/7, 13/42, 0, 0, 3/14, 0, 0, 11/21, 1/14, 0, 0, 5/21, 0, 2/3], [20/21, 1/3, 5/21, 10/21, 0, 0, 1/7, 0, 0, 4/7, 2/7, 0, 0, 5/21, 1/21, 3/7], [19/24, 7/16, 1/3, 7/16, 0, 0, 5/16, 0, 0, 11/24, 5/16, 0, 1/4, 5/12, 1/24, 11/24], [5/6, 7/18, 7/18, 7/18, 0, 0, 1/6, 1/6, 0, 4/9, 1/6, 0, 0, 1/3, 1/9, 11/18], [1, 5/18, 1/3, 1/6, 2/9, 0, 7/18, 0, 0, 1/3, 5/18, 0, 0, 1/3, 2/9, 4/9], [1, 20/39, 7/39, 3/13, 1/13, 0, 2/13, 0, 0, 1/3, 2/39, 0, 0, 19/39, 3/13, 17/39], [1, 12/23, 2/23, 7/23, 2/23, 0, 5/23, 0, 0, 6/23, 0, 0, 0, 10/23, 6/23, 11/23], [1, 3/7, 4/21, 13/42, 1/14, 0, 5/21, 0, 0, 1/3, 0, 0, 0, 10/21, 3/14, 19/42], [1, 8/17, 7/34, 5/17, 1/34, 0, 9/34, 0, 0, 9/34, 3/34, 0, 0, 9/17, 3/34, 15/34], [1, 11/24, 1/4, 1/4, 1/24, 0, 5/24, 0, 0, 1/3, 0, 0, 0, 5/12, 1/8, 13/24], [1, 9/22, 3/11, 7/22, 0, 0, 3/22, 0, 0, 3/11, 1/22, 0, 0, 5/11, 2/11, 6/11], [1, 7/16, 1/4, 5/16, 0, 0, 3/16, 0, 1/16, 5/16, 1/16, 0, 0, 7/16, 3/16, 1/2], [1, 17/58, 7/58, 11/29, 6/29, 0, 5/29, 0, 0, 31/58, 15/58, 0, 0, 10/29, 1/58, 13/29], [1, 9/20, 21/100, 29/100, 1/20, 0, 6/25, 0, 0, 31/100, 2/25, 0, 7/100, 12/25, 3/20, 47/100], [1, 19/42, 5/21, 13/42, 0, 0, 3/14, 0, 0, 1/3, 1/14, 2/21, 0, 3/7, 4/21, 10/21], [1, 15/34, 3/17, 9/34, 0, 2/17, 9/34, 0, 0, 5/17, 3/34, 0, 0, 9/17, 2/17, 8/17], [4/5, 1/3, 2/5, 1/5, 4/15, 0, 1/3, 0, 0, 8/15, 1/5, 0, 0, 4/15, 0, 2/3], [5/7, 3/7, 2/7, 2/7, 2/7, 0, 2/7, 0, 0, 4/7, 1/7, 0, 0, 2/7, 0, 5/7], [8/9, 4/9, 1/3, 2/9, 1/9, 0, 2/9, 0, 0, 4/9, 0, 0, 0, 1/3, 0, 2/3], [6/7, 13/42, 3/14, 5/14, 11/42, 0, 5/21, 0, 0, 25/42, 2/7, 0, 0, 1/3, 0, 23/42], [16/21, 8/21, 2/7, 1/3, 5/21, 0, 1/3, 0, 0, 11/21, 2/7, 0, 1/7, 3/7, 0, 4/7], [19/24, 3/8, 3/8, 7/24, 1/6, 0, 5/24, 1/8, 0, 1/2, 1/8, 0, 0, 1/3, 0, 17/24], [40/49, 16/49, 10/49, 19/49, 13/49, 0, 15/49, 0, 0, 27/49, 18/49, 0, 0, 3/7, 0, 24/49], [88/93, 9/31, 17/93, 14/31, 4/31, 0, 5/31, 0, 0, 56/93, 10/31, 0, 0, 25/93, 1/93, 41/93], [13/14, 5/21, 4/21, 3/7, 3/14, 0, 5/42, 0, 0, 23/42, 13/42, 0, 0, 1/3, 0, 11/21], [41/46, 7/23, 9/46, 19/46, 9/46, 0, 5/23, 0, 0, 27/46, 15/46, 5/46, 0, 15/46, 1/23, 11/23], [14/17, 11/34, 7/34, 13/34, 9/34, 0, 5/17, 0, 0, 19/34, 6/17, 0, 3/34, 7/17, 1/34, 1/2], [88/91, 24/91, 15/91, 3/7, 16/91, 0, 12/91, 0, 1/13, 51/91, 27/91, 0, 0, 4/13, 0, 43/91], [25/28, 23/84, 17/84, 11/28, 5/21, 0, 5/28, 1/12, 0, 4/7, 25/84, 0, 0, 1/3, 0, 15/28], [23/30, 7/15, 3/10, 11/30, 1/10, 0, 1/5, 0, 0, 17/30, 3/10, 3/10, 0, 11/30, 1/5, 7/15], [12/17, 8/17, 3/17, 8/17, 3/17, 0, 5/17, 0, 0, 9/17, 5/17, 5/17, 0, 5/17, 4/17, 9/17], [25/31, 13/31, 10/31, 13/31, 1/31, 0, 9/31, 0, 0, 15/31, 9/31, 9/31, 0, 12/31, 3/31, 15/31], [23/28, 3/7, 31/84, 31/84, 1/84, 0, 5/21, 0, 0, 43/84, 5/28, 25/84, 0, 25/84, 2/21, 4/7], [9/11, 9/22, 7/22, 9/22, 1/22, 0, 3/11, 0, 0, 1/2, 3/11, 3/11, 1/22, 4/11, 3/22, 1/2], [7/9, 5/12, 11/36, 5/12, 1/12, 0, 1/3, 0, 0, 17/36, 1/3, 0, 1/4, 4/9, 1/36, 17/36], [7/9, 7/18, 5/18, 7/18, 1/6, 0, 1/3, 0, 0, 1/2, 1/3, 1/9, 1/6, 4/9, 1/18, 1/2], [7/8, 3/8, 3/8, 3/8, 0, 0, 1/8, 1/8, 1/8, 3/8, 1/8, 0, 0, 3/8, 1/8, 5/8], [6/7, 3/14, 3/7, 3/14, 2/7, 0, 5/14, 1/7, 0, 3/7, 5/14, 0, 0, 2/7, 1/7, 4/7], [11/16, 11/24, 17/48, 1/4, 1/4, 0, 0, 5/16, 0, 13/24, 5/24, 0, 0, 5/12, 1/8, 31/48], [9/14, 3/7, 3/14, 3/7, 2/7, 0, 1/7, 5/14, 0, 3/7, 1/7, 0, 0, 2/7, 1/7, 11/14], [11/16, 1/4, 17/48, 11/24, 1/4, 0, 5/24, 5/16, 0, 13/24, 0, 0, 0, 5/12, 1/8, 31/48], [11/14, 5/14, 5/14, 5/14, 1/7, 0, 3/14, 3/14, 0, 3/7, 3/14, 0, 0, 3/7, 0, 9/14], [7/8, 7/24, 7/24, 3/8, 1/6, 0, 1/8, 5/24, 0, 1/2, 5/24, 0, 0, 1/3, 0, 5/8], [11/14, 5/14, 5/14, 5/14, 1/7, 0, 3/14, 3/14, 0, 3/7, 3/14, 0, 1/7, 3/7, 0, 9/14], [5/6, 7/18, 7/18, 7/18, 0, 0, 1/6, 1/6, 0, 4/9, 1/6, 2/9, 0, 1/3, 1/9, 11/18], [7/9, 1/3, 1/3, 1/3, 1/9, 1/9, 2/9, 2/9, 0, 4/9, 2/9, 0, 0, 4/9, 0, 2/3], [24/31, 9/31, 9/31, 10/31, 10/31, 0, 13/31, 0, 0, 16/31, 12/31, 0, 0, 13/31, 3/31, 15/31], [36/43, 5/43, 35/129, 26/129, 46/129, 0, 71/129, 0, 0, 64/129, 40/129, 0, 0, 17/43, 11/43, 53/129], [3/4, 5/44, 15/44, 1/4, 4/11, 0, 21/44, 5/44, 0, 6/11, 15/44, 0, 0, 4/11, 2/11, 23/44], [17/22, 3/11, 3/11, 7/22, 7/22, 1/22, 9/22, 0, 0, 6/11, 4/11, 0, 0, 9/22, 3/22, 1/2], [31/45, 1/3, 0, 4/15, 2/5, 0, 22/45, 0, 0, 22/45, 19/45, 0, 0, 16/45, 4/15, 5/9], [3/4, 1/3, 1/4, 1/3, 1/3, 0, 5/12, 0, 0, 1/2, 5/12, 0, 0, 5/12, 1/12, 1/2], [5/8, 1/3, 1/8, 1/4, 5/12, 0, 11/24, 0, 0, 7/12, 3/8, 0, 0, 7/24, 1/8, 2/3], [11/18, 1/3, 1/18, 1/3, 1/3, 0, 1/2, 0, 0, 5/9, 1/2, 0, 0, 5/18, 5/18, 5/9], [34/57, 5/19, 1/19, 6/19, 8/19, 0, 25/57, 0, 0, 28/57, 28/57, 0, 0, 1/3, 5/19, 37/57], [2/3, 1/3, 1/9, 1/3, 1/3, 0, 4/9, 0, 0, 5/9, 4/9, 1/9, 0, 1/3, 2/9, 5/9], [11/15, 1/3, 1/5, 1/3, 1/3, 1/15, 2/5, 0, 0, 8/15, 2/5, 0, 0, 2/5, 2/15, 8/15], [14/19, 7/19, 5/19, 6/19, 6/19, 0, 7/19, 0, 0, 10/19, 8/19, 0, 0, 9/19, 1/19, 9/19], [44/53, 15/53, 17/53, 14/53, 16/53, 0, 23/53, 0, 0, 24/53, 22/53, 0, 0, 21/53, 5/53, 25/53], [4/5, 7/25, 9/25, 6/25, 8/25, 0, 11/25, 0, 0, 12/25, 2/5, 0, 0, 9/25, 1/25, 13/25], [4/5, 8/25, 6/25, 9/25, 7/25, 0, 9/25, 0, 0, 13/25, 2/5, 0, 0, 11/25, 0, 12/25], [17/21, 2/7, 1/3, 2/7, 2/7, 0, 3/7, 0, 0, 10/21, 3/7, 0, 0, 8/21, 2/21, 10/21], [64/79, 21/79, 27/79, 22/79, 24/79, 0, 33/79, 0, 0, 36/79, 34/79, 0, 0, 31/79, 7/79, 39/79], [22/27, 5/18, 1/3, 5/18, 8/27, 0, 23/54, 0, 1/54, 25/54, 23/54, 0, 0, 7/18, 5/54, 13/27], [21/26, 7/26, 9/26, 7/26, 4/13, 0, 11/26, 1/26, 0, 6/13, 11/26, 0, 0, 5/13, 1/13, 1/2], [64/75, 3/25, 7/25, 14/75, 26/75, 0, 41/75, 0, 0, 12/25, 8/25, 0, 0, 29/75, 19/75, 31/75], [74/85, 19/85, 3/17, 2/17, 28/85, 0, 9/17, 0, 0, 32/85, 36/85, 0, 0, 27/85, 23/85, 41/85], [11/12, 1/4, 1/4, 0, 1/4, 0, 5/12, 0, 0, 5/12, 5/12, 0, 0, 5/12, 1/4, 5/12], [1, 7/40, 9/40, 3/20, 1/5, 0, 2/5, 0, 0, 17/40, 3/8, 0, 0, 7/20, 1/8, 9/20], [5/6, 7/30, 11/30, 1/6, 3/10, 0, 13/30, 0, 0, 1/2, 11/30, 0, 0, 3/10, 1/10, 17/30], [6/7, 9/35, 11/35, 8/35, 2/7, 2/35, 3/7, 0, 0, 16/35, 2/5, 0, 0, 13/35, 1/7, 17/35], [13/16, 1/4, 3/8, 3/16, 5/16, 0, 7/16, 0, 0, 1/2, 3/8, 0, 0, 5/16, 1/16, 9/16], [7/11, 10/33, 2/11, 2/11, 14/33, 0, 16/33, 0, 0, 19/33, 4/11, 0, 0, 8/33, 1/11, 23/33], [33/40, 9/40, 3/8, 7/40, 3/10, 0, 17/40, 0, 0, 1/2, 3/8, 0, 0, 3/10, 1/10, 23/40], [14/17, 4/17, 19/51, 3/17, 5/17, 0, 22/51, 0, 0, 26/51, 19/51, 0, 0, 5/17, 5/51, 29/51], [33/40, 9/40, 3/8, 7/40, 3/10, 0, 17/40, 1/40, 0, 1/2, 3/8, 0, 0, 3/10, 1/10, 23/40], [47/57, 5/19, 1/3, 5/19, 5/19, 1/19, 8/19, 0, 0, 28/57, 8/19, 0, 0, 20/57, 8/57, 28/57], [8/11, 1/11, 3/11, 2/11, 4/11, 0, 5/11, 0, 0, 4/11, 6/11, 0, 0, 3/11, 3/11, 7/11], [3/4, 1/12, 5/12, 0, 1/4, 0, 1/4, 0, 0, 5/12, 7/12, 0, 0, 5/12, 1/4, 7/12], [18/19, 0, 6/19, 4/19, 3/19, 0, 5/19, 0, 0, 8/19, 9/19, 0, 0, 6/19, 1/19, 11/19], [43/52, 3/13, 9/26, 1/4, 15/52, 3/52, 21/52, 0, 0, 6/13, 11/26, 0, 0, 19/52, 7/52, 27/52], [13/18, 1/6, 1/6, 1/6, 1/3, 0, 5/9, 0, 1/6, 7/18, 5/9, 0, 0, 2/9, 1/3, 5/9], [26/33, 7/33, 1/3, 0, 2/11, 0, 1/3, 0, 2/11, 16/33, 6/11, 0, 0, 13/33, 3/11, 5/11], [5/6, 1/4, 1/3, 1/4, 5/18, 1/18, 5/12, 0, 1/36, 17/36, 5/12, 0, 0, 13/36, 5/36, 1/2], [19/24, 1/8, 3/8, 5/24, 1/3, 0, 11/24, 1/8, 0, 1/2, 3/8, 0, 0, 1/3, 1/6, 13/24], [7/9, 1/6, 1/3, 1/6, 1/3, 0, 4/9, 1/6, 0, 4/9, 4/9, 0, 0, 5/18, 1/6, 11/18], [11/14, 1/6, 17/42, 1/14, 2/7, 0, 5/14, 3/14, 0, 10/21, 19/42, 0, 0, 1/3, 1/7, 25/42], [15/17, 2/17, 6/17, 3/17, 4/17, 0, 6/17, 3/17, 0, 8/17, 7/17, 0, 0, 5/17, 1/17, 10/17], [14/17, 4/17, 6/17, 4/17, 5/17, 1/17, 7/17, 1/17, 0, 8/17, 7/17, 0, 0, 6/17, 2/17, 9/17], [20/27, 1/3, 0, 10/27, 8/27, 0, 1/3, 0, 0, 16/27, 10/27, 0, 0, 11/27, 1/9, 5/9], [12/19, 17/38, 0, 9/38, 6/19, 0, 11/38, 0, 0, 12/19, 15/38, 0, 0, 10/19, 4/19, 10/19], [7/10, 9/20, 0, 7/20, 1/5, 0, 9/20, 0, 0, 2/5, 7/20, 0, 0, 3/5, 0, 1/2], [3/5, 2/5, 0, 3/10, 3/10, 0, 2/5, 0, 0, 3/5, 3/10, 0, 0, 2/5, 1/10, 7/10], [25/32, 13/32, 0, 9/32, 3/32, 0, 13/32, 0, 0, 13/32, 9/32, 0, 7/32, 19/32, 1/16, 17/32], [9/13, 11/26, 0, 9/26, 3/13, 3/13, 11/26, 0, 0, 6/13, 9/26, 0, 0, 7/13, 1/13, 7/13], [16/25, 11/25, 1/25, 6/25, 8/25, 0, 7/25, 0, 0, 16/25, 2/5, 0, 0, 13/25, 1/5, 13/25], [5/8, 5/12, 1/8, 1/4, 1/3, 0, 7/24, 0, 0, 2/3, 3/8, 0, 0, 11/24, 1/8, 7/12], [22/37, 15/37, 3/37, 10/37, 12/37, 0, 9/37, 0, 0, 24/37, 16/37, 0, 0, 19/37, 7/37, 21/37], [13/21, 3/7, 2/21, 2/7, 2/7, 0, 2/7, 0, 0, 2/3, 3/7, 0, 0, 10/21, 4/21, 11/21], [11/17, 7/17, 2/17, 5/17, 5/17, 0, 5/17, 0, 0, 11/17, 7/17, 1/17, 0, 8/17, 3/17, 9/17], [8/13, 11/26, 1/13, 7/26, 4/13, 0, 7/26, 0, 1/26, 17/26, 11/26, 0, 0, 1/2, 5/26, 7/13], [7/9, 1/3, 1/6, 7/18, 5/18, 0, 1/3, 0, 0, 5/9, 7/18, 0, 0, 4/9, 0, 1/2], [19/27, 1/3, 0, 11/27, 7/27, 0, 1/3, 0, 0, 17/27, 11/27, 0, 0, 10/27, 1/9, 5/9], [19/27, 1/3, 0, 11/27, 7/27, 0, 1/3, 0, 0, 17/27, 11/27, 1/9, 0, 10/27, 1/9, 5/9], [5/7, 9/28, 0, 11/28, 2/7, 0, 9/28, 0, 1/28, 17/28, 11/28, 0, 0, 11/28, 3/28, 4/7], [16/21, 1/3, 1/7, 8/21, 2/7, 2/21, 1/3, 0, 0, 4/7, 8/21, 0, 0, 3/7, 1/21, 11/21], [3/5, 2/5, 1/10, 3/10, 3/10, 0, 2/5, 0, 0, 3/5, 3/10, 0, 0, 2/5, 0, 7/10], [3/5, 1/3, 2/15, 4/15, 4/15, 0, 2/5, 0, 0, 2/3, 1/5, 0, 0, 2/5, 0, 11/15], [11/18, 7/18, 1/9, 5/18, 5/18, 0, 7/18, 0, 0, 11/18, 5/18, 0, 1/18, 7/18, 0, 13/18], [3/5, 2/5, 1/10, 3/10, 3/10, 1/10, 2/5, 0, 0, 3/5, 3/10, 0, 0, 2/5, 0, 7/10], [4/7, 1/2, 0, 1/2, 2/7, 0, 5/14, 0, 0, 4/7, 5/14, 0, 0, 2/7, 2/7, 4/7], [5/9, 4/9, 0, 1/3, 2/9, 0, 1/3, 0, 0, 2/3, 4/9, 0, 0, 4/9, 2/9, 5/9], [5/9, 1/3, 0, 4/9, 0, 0, 4/9, 0, 0, 2/3, 1/3, 0, 0, 4/9, 2/9, 5/9], [4/7, 3/7, 0, 3/7, 1/7, 1/7, 3/7, 0, 0, 4/7, 3/7, 0, 0, 3/7, 1/7, 4/7], [4/7, 3/7, 0, 3/7, 0, 0, 3/7, 0, 0, 4/7, 3/7, 0, 1/7, 3/7, 1/7, 4/7], [4/7, 3/7, 0, 2/7, 2/7, 0, 2/7, 0, 1/14, 9/14, 3/7, 0, 0, 1/2, 3/14, 4/7], [3/5, 1/5, 0, 2/5, 0, 0, 2/5, 0, 1/5, 3/5, 1/5, 0, 0, 3/5, 1/5, 3/5], [3/5, 2/5, 0, 2/5, 1/5, 1/5, 2/5, 0, 1/10, 1/2, 2/5, 0, 0, 1/2, 1/10, 3/5], [12/17, 7/17, 1/17, 6/17, 4/17, 4/17, 7/17, 0, 0, 8/17, 6/17, 0, 0, 9/17, 1/17, 9/17], [2/3, 7/18, 1/6, 1/3, 5/18, 1/6, 7/18, 0, 0, 5/9, 1/3, 0, 0, 4/9, 0, 11/18], [16/25, 9/25, 3/25, 2/5, 6/25, 6/25, 9/25, 0, 0, 12/25, 2/5, 0, 0, 13/25, 1/25, 3/5], [2/3, 2/5, 2/15, 2/5, 1/5, 1/5, 2/5, 0, 0, 8/15, 2/5, 0, 0, 7/15, 1/15, 8/15], [9/13, 5/13, 2/13, 5/13, 3/13, 2/13, 5/13, 0, 0, 7/13, 5/13, 1/13, 0, 6/13, 1/13, 7/13], [2/3, 7/18, 1/9, 7/18, 2/9, 2/9, 7/18, 0, 1/18, 1/2, 7/18, 0, 0, 1/2, 1/18, 5/9], [2/3, 11/27, 1/9, 2/9, 8/27, 0, 7/27, 0, 0, 2/3, 10/27, 0, 0, 5/9, 5/27, 13/27], [18/29, 35/87, 5/29, 6/29, 28/87, 0, 23/87, 0, 0, 62/87, 10/29, 0, 0, 43/87, 3/29, 49/87], [29/45, 2/5, 7/45, 4/15, 4/15, 0, 4/15, 0, 0, 31/45, 2/5, 0, 0, 23/45, 8/45, 22/45], [5/8, 3/8, 3/20, 1/4, 3/10, 0, 9/40, 0, 0, 27/40, 2/5, 0, 0, 11/20, 7/40, 21/40], [2/3, 7/18, 1/6, 5/18, 5/18, 0, 5/18, 0, 0, 2/3, 7/18, 1/18, 0, 1/2, 1/6, 1/2], [9/14, 11/28, 1/7, 1/4, 2/7, 0, 1/4, 0, 1/28, 19/28, 11/28, 0, 0, 15/28, 5/28, 1/2], [8/13, 5/13, 2/13, 3/13, 4/13, 0, 3/13, 1/13, 0, 9/13, 5/13, 0, 0, 7/13, 2/13, 7/13], [16/25, 11/25, 1/5, 6/25, 8/25, 0, 7/25, 0, 0, 16/25, 2/5, 0, 0, 13/25, 1/25, 13/25], [36/53, 23/53, 9/53, 14/53, 16/53, 0, 15/53, 0, 0, 32/53, 22/53, 0, 0, 29/53, 5/53, 25/53], [19/25, 9/25, 1/5, 9/25, 7/25, 0, 8/25, 0, 0, 14/25, 2/5, 0, 0, 12/25, 0, 12/25], [2/3, 3/7, 4/21, 2/7, 2/7, 0, 2/7, 0, 0, 13/21, 3/7, 0, 0, 11/21, 2/21, 10/21], [52/79, 33/79, 15/79, 22/79, 24/79, 0, 21/79, 0, 0, 48/79, 34/79, 0, 0, 43/79, 7/79, 39/79], [21/31, 13/31, 6/31, 9/31, 9/31, 0, 9/31, 0, 0, 19/31, 13/31, 1/31, 0, 16/31, 3/31, 15/31], [17/26, 11/26, 5/26, 7/26, 4/13, 0, 7/26, 1/26, 0, 8/13, 11/26, 0, 0, 7/13, 1/13, 1/2], [2/3, 23/54, 5/27, 5/18, 8/27, 0, 5/18, 0, 1/54, 11/18, 23/54, 0, 0, 29/54, 5/54, 13/27], [18/25, 41/75, 11/75, 14/75, 26/75, 0, 3/25, 0, 0, 46/75, 8/25, 0, 0, 13/25, 19/75, 31/75], [16/21, 19/42, 0, 1/14, 2/21, 0, 3/14, 0, 0, 4/7, 13/42, 0, 0, 2/3, 4/21, 10/21], [31/40, 2/5, 0, 3/20, 1/5, 0, 7/40, 0, 0, 13/20, 3/8, 0, 0, 23/40, 1/8, 9/20], [19/30, 13/30, 1/6, 1/6, 3/10, 0, 7/30, 0, 0, 7/10, 11/30, 0, 0, 1/2, 1/10, 17/30], [24/35, 3/7, 1/7, 8/35, 2/7, 0, 9/35, 0, 0, 22/35, 2/5, 0, 2/35, 19/35, 1/7, 17/35], [5/8, 7/16, 3/16, 3/16, 5/16, 0, 1/4, 0, 0, 11/16, 3/8, 0, 0, 1/2, 1/16, 9/16], [5/8, 17/40, 7/40, 7/40, 3/10, 0, 9/40, 0, 0, 7/10, 3/8, 0, 0, 1/2, 1/10, 23/40], [2/3, 7/18, 1/6, 1/6, 5/18, 0, 2/9, 0, 0, 13/18, 1/3, 0, 0, 4/9, 0, 11/18], [32/51, 22/51, 3/17, 3/17, 5/17, 0, 4/17, 0, 0, 12/17, 19/51, 0, 0, 25/51, 5/51, 29/51], [53/84, 3/7, 5/28, 5/28, 25/84, 0, 5/21, 0, 0, 59/84, 31/84, 1/84, 0, 41/84, 2/21, 4/7], [76/121, 52/121, 21/121, 21/121, 36/121, 0, 28/121, 0, 1/121, 85/121, 45/121, 0, 0, 60/121, 12/121, 69/121], [5/8, 17/40, 7/40, 7/40, 3/10, 0, 9/40, 1/40, 0, 7/10, 3/8, 0, 0, 1/2, 1/10, 23/40], [31/49, 3/7, 9/49, 9/49, 15/49, 1/49, 12/49, 0, 0, 34/49, 18/49, 0, 0, 24/49, 4/49, 4/7], [2/3, 8/19, 10/57, 5/19, 5/19, 0, 5/19, 0, 0, 37/57, 8/19, 0, 1/19, 29/57, 8/57, 28/57], [7/12, 1/4, 1/4, 0, 1/4, 0, 1/12, 0, 0, 7/12, 7/12, 0, 0, 7/12, 1/4, 7/12], [13/19, 5/19, 1/19, 4/19, 3/19, 0, 0, 0, 0, 13/19, 9/19, 0, 0, 11/19, 1/19, 11/19], [17/26, 21/52, 9/52, 1/4, 15/52, 0, 3/13, 0, 0, 33/52, 11/26, 0, 3/52, 7/13, 7/52, 27/52], [37/46, 7/23, 5/46, 15/46, 5/46, 0, 5/23, 0, 0, 31/46, 19/46, 9/46, 0, 19/46, 1/23, 11/23], [15/22, 9/22, 2/11, 3/11, 3/11, 0, 3/11, 0, 0, 7/11, 9/22, 1/22, 1/22, 1/2, 3/22, 1/2], [2/3, 5/12, 1/6, 1/4, 5/18, 0, 1/4, 0, 1/36, 23/36, 5/12, 0, 1/18, 19/36, 5/36, 1/2], [11/17, 7/17, 3/17, 4/17, 5/17, 0, 4/17, 1/17, 0, 11/17, 7/17, 0, 1/17, 9/17, 2/17, 9/17], [2/3, 1/3, 7/33, 0, 2/11, 0, 7/33, 0, 2/11, 20/33, 6/11, 0, 0, 17/33, 3/11, 5/11], [19/25, 31/100, 0, 21/100, 2/25, 0, 7/100, 0, 3/20, 71/100, 9/20, 0, 0, 53/100, 1/20, 12/25], [5/8, 11/24, 5/24, 5/24, 1/3, 0, 1/8, 1/8, 0, 2/3, 3/8, 0, 0, 1/2, 1/6, 13/24], [25/42, 5/14, 3/14, 1/14, 2/7, 0, 1/6, 3/14, 0, 2/3, 19/42, 0, 0, 11/21, 1/7, 25/42], [5/6, 1/4, 0, 5/12, 0, 0, 1/4, 0, 0, 2/3, 5/12, 0, 0, 1/3, 0, 1/2], [16/21, 19/42, 0, 1/14, 0, 0, 3/14, 0, 0, 4/7, 13/42, 0, 0, 2/3, 4/21, 10/21], [1, 7/15, 2/15, 1/5, 0, 0, 1/5, 0, 0, 1/3, 1/15, 0, 0, 8/15, 1/5, 7/15], [1, 2/5, 2/15, 4/15, 0, 0, 4/15, 0, 0, 1/3, 0, 0, 0, 8/15, 1/5, 7/15], [1, 5/11, 2/11, 3/11, 0, 0, 3/11, 0, 0, 3/11, 1/11, 0, 0, 6/11, 1/11, 5/11], [1, 4/9, 2/9, 2/9, 0, 0, 2/9, 0, 0, 1/3, 0, 0, 0, 4/9, 1/9, 5/9], [1, 3/7, 6/35, 9/35, 0, 0, 9/35, 0, 0, 11/35, 3/35, 0, 2/35, 18/35, 1/7, 17/35], [3/4, 3/8, 0, 1/8, 0, 0, 3/8, 0, 0, 1/2, 1/8, 0, 0, 1/2, 0, 3/4], [11/13, 5/13, 0, 3/13, 0, 2/13, 5/13, 0, 0, 5/13, 3/13, 0, 0, 8/13, 1/13, 7/13], [13/15, 7/15, 0, 1/15, 0, 0, 1/5, 0, 0, 7/15, 1/5, 0, 0, 2/3, 1/5, 7/15], [13/15, 2/5, 0, 0, 0, 0, 4/15, 0, 0, 7/15, 4/15, 0, 0, 2/3, 1/5, 7/15], [7/9, 4/9, 0, 0, 0, 0, 2/9, 0, 0, 5/9, 2/9, 0, 0, 2/3, 1/9, 5/9], [8/11, 9/22, 0, 1/22, 0, 0, 3/22, 0, 0, 6/11, 7/22, 0, 0, 8/11, 2/11, 6/11], [3/4, 7/16, 0, 1/16, 0, 0, 3/16, 0, 1/16, 9/16, 5/16, 0, 0, 11/16, 3/16, 1/2], [29/35, 3/7, 0, 3/35, 0, 0, 9/35, 0, 0, 17/35, 9/35, 0, 2/35, 24/35, 1/7, 17/35], [14/17, 15/34, 0, 3/34, 0, 2/17, 9/34, 0, 0, 8/17, 9/34, 0, 0, 12/17, 2/17, 8/17], [11/12, 5/12, 1/4, 1/6, 0, 0, 1/4, 0, 0, 5/12, 0, 0, 0, 5/12, 0, 2/3], [3/4, 5/12, 1/12, 0, 0, 0, 1/4, 0, 0, 7/12, 1/6, 0, 0, 7/12, 0, 2/3], [76/91, 27/91, 3/91, 24/91, 0, 0, 3/7, 0, 0, 40/91, 12/91, 0, 16/91, 9/13, 1/13, 43/91], [9/14, 13/42, 3/14, 1/7, 1/3, 0, 19/42, 0, 0, 25/42, 2/7, 0, 0, 11/42, 0, 16/21], [39/49, 13/49, 19/49, 9/49, 15/49, 0, 22/49, 0, 0, 24/49, 18/49, 0, 0, 16/49, 0, 4/7], [7/8, 5/24, 3/8, 0, 1/6, 0, 11/24, 0, 0, 11/24, 1/4, 0, 0, 7/24, 0, 2/3], [17/21, 3/14, 3/7, 1/14, 5/42, 0, 19/42, 0, 0, 11/21, 13/42, 0, 0, 5/21, 0, 2/3], [4/5, 1/5, 2/5, 1/10, 1/5, 0, 2/5, 1/10, 0, 1/2, 3/10, 0, 0, 3/10, 0, 7/10], [23/29, 23/87, 11/29, 5/29, 25/87, 3/29, 38/87, 0, 0, 44/87, 10/29, 0, 0, 28/87, 0, 52/87], [3/5, 2/5, 0, 1/5, 1/5, 0, 2/5, 0, 0, 3/5, 1/5, 0, 0, 2/5, 0, 4/5], [1/2, 1/3, 0, 1/4, 1/6, 0, 1/3, 0, 0, 7/12, 1/4, 0, 0, 5/12, 0, 11/12], [1/2, 5/12, 0, 1/4, 1/12, 0, 5/12, 0, 0, 2/3, 1/4, 0, 0, 1/3, 0, 5/6], [11/20, 2/5, 1/20, 1/4, 3/20, 0, 2/5, 0, 0, 13/20, 1/4, 3/20, 0, 7/20, 0, 4/5], [5/8, 11/24, 1/8, 0, 1/6, 0, 5/24, 0, 0, 17/24, 1/4, 0, 0, 13/24, 0, 2/3], [18/29, 38/87, 6/29, 5/29, 25/87, 0, 23/87, 0, 0, 59/87, 10/29, 0, 3/29, 43/87, 0, 52/87], [4/5, 3/10, 2/5, 3/10, 0, 0, 1/10, 0, 0, 2/5, 1/10, 0, 0, 2/5, 0, 4/5], [9/11, 10/33, 2/11, 4/11, 8/33, 1/11, 10/33, 0, 0, 19/33, 4/11, 0, 0, 14/33, 0, 17/33], [2/3, 2/9, 1/9, 2/9, 1/9, 0, 4/9, 0, 0, 2/3, 0, 0, 0, 5/9, 0, 2/3], [3/4, 13/36, 1/4, 1/3, 2/9, 1/12, 13/36, 0, 0, 19/36, 1/3, 0, 1/12, 17/36, 0, 5/9], [13/19, 23/57, 13/57, 5/19, 5/19, 3/19, 6/19, 0, 0, 34/57, 20/57, 0, 0, 28/57, 0, 32/57], [14/17, 19/51, 3/17, 5/17, 5/51, 4/17, 19/51, 0, 0, 22/51, 5/17, 0, 0, 29/51, 0, 26/51], [13/16, 5/16, 3/16, 3/8, 1/4, 1/16, 5/16, 0, 0, 9/16, 3/8, 0, 0, 7/16, 0, 1/2], [1, 3/11, 1/11, 4/11, 2/11, 0, 2/11, 0, 0, 6/11, 3/11, 0, 0, 4/11, 0, 5/11], [1, 1/5, 1/15, 4/15, 2/15, 0, 4/15, 0, 0, 8/15, 1/3, 0, 0, 2/5, 0, 7/15], [14/15, 4/15, 0, 4/15, 2/15, 0, 1/5, 0, 0, 3/5, 1/3, 0, 0, 7/15, 0, 7/15], [10/11, 2/11, 0, 4/11, 2/11, 0, 3/11, 0, 0, 7/11, 3/11, 0, 0, 5/11, 0, 5/11], [5/6, 3/10, 1/6, 11/30, 7/30, 1/10, 3/10, 0, 0, 17/30, 11/30, 0, 0, 13/30, 0, 1/2], [17/18, 5/18, 1/6, 4/9, 1/9, 0, 1/6, 0, 0, 11/18, 1/3, 0, 0, 5/18, 0, 4/9], [33/40, 3/10, 7/40, 3/8, 9/40, 1/10, 3/10, 0, 0, 23/40, 3/8, 0, 0, 17/40, 0, 1/2], [51/58, 5/29, 0, 11/29, 6/29, 0, 17/58, 0, 0, 19/29, 15/58, 0, 0, 27/58, 1/58, 13/29], [27/34, 5/17, 3/17, 13/34, 9/34, 3/34, 11/34, 0, 0, 10/17, 6/17, 0, 0, 15/34, 1/34, 1/2], [23/24, 0, 1/4, 1/4, 1/8, 0, 5/24, 0, 0, 11/24, 11/24, 0, 0, 1/3, 0, 7/12], [3/4, 5/24, 1/24, 1/4, 1/8, 0, 0, 0, 0, 2/3, 11/24, 0, 0, 13/24, 0, 7/12], [9/10, 1/10, 3/10, 1/5, 1/5, 0, 3/10, 1/5, 0, 1/2, 2/5, 0, 0, 3/10, 0, 3/5], [23/28, 25/84, 5/28, 31/84, 5/21, 2/21, 25/84, 1/84, 0, 4/7, 31/84, 0, 0, 3/7, 0, 43/84], [33/40, 3/10, 7/40, 3/8, 9/40, 1/10, 3/10, 0, 0, 23/40, 3/8, 1/40, 0, 17/40, 0, 1/2], [17/21, 5/21, 0, 13/42, 1/14, 0, 3/7, 0, 0, 11/21, 0, 0, 0, 2/3, 3/14, 19/42], [32/39, 2/13, 0, 3/13, 1/13, 0, 20/39, 0, 0, 20/39, 2/39, 0, 0, 2/3, 3/13, 17/39], [2/3, 7/18, 0, 1/6, 2/9, 0, 5/18, 0, 0, 2/3, 5/18, 0, 0, 2/3, 2/9, 4/9], [3/4, 5/24, 0, 1/4, 1/24, 0, 11/24, 0, 0, 7/12, 0, 0, 0, 2/3, 1/8, 13/24], [79/100, 6/25, 0, 29/100, 1/20, 7/100, 9/20, 0, 0, 13/25, 2/25, 0, 0, 69/100, 3/20, 47/100], [23/30, 1/3, 7/45, 31/90, 1/6, 7/30, 37/90, 0, 0, 22/45, 4/15, 0, 0, 53/90, 1/30, 43/90], [25/36, 1/3, 2/9, 5/12, 1/12, 1/4, 5/12, 0, 0, 5/9, 1/3, 0, 0, 19/36, 1/36, 17/36], [13/18, 1/3, 2/9, 7/18, 1/6, 1/6, 7/18, 0, 0, 5/9, 1/3, 1/9, 0, 1/2, 1/18, 1/2], [16/19, 27/76, 15/76, 21/76, 9/76, 0, 15/38, 0, 0, 31/76, 6/19, 0, 1/4, 21/38, 1/76, 37/76], [8/11, 5/11, 1/11, 2/11, 2/11, 0, 3/11, 0, 0, 6/11, 4/11, 0, 2/11, 7/11, 1/11, 5/11], [3/4, 3/8, 1/4, 3/8, 1/8, 0, 3/8, 0, 0, 1/2, 3/8, 1/8, 1/8, 1/2, 0, 1/2], [3/4, 7/20, 1/4, 7/20, 1/10, 0, 7/20, 1/20, 0, 1/2, 7/20, 1/10, 1/5, 1/2, 0, 11/20], [10/11, 3/11, 3/11, 2/11, 2/11, 2/11, 5/11, 0, 0, 4/11, 4/11, 0, 0, 5/11, 1/11, 5/11], [28/37, 15/37, 3/37, 12/37, 6/37, 10/37, 15/37, 0, 0, 16/37, 12/37, 0, 0, 21/37, 1/37, 19/37], [61/76, 15/38, 3/19, 21/76, 9/76, 1/4, 27/76, 0, 0, 17/38, 6/19, 0, 0, 45/76, 1/76, 37/76], [44/57, 5/57, 23/57, 6/19, 8/19, 0, 25/57, 0, 0, 28/57, 6/19, 0, 0, 1/3, 5/19, 9/19], [7/9, 2/9, 1/3, 1/3, 1/3, 0, 4/9, 0, 0, 5/9, 1/3, 1/9, 0, 1/3, 2/9, 4/9], [23/30, 1/6, 11/30, 3/10, 2/5, 0, 13/30, 1/10, 0, 8/15, 3/10, 0, 0, 1/3, 1/5, 1/2], [12/17, 7/17, 1/17, 6/17, 8/17, 0, 7/17, 0, 0, 8/17, 6/17, 0, 0, 5/17, 5/17, 9/17], [2/3, 7/18, 1/6, 1/3, 4/9, 0, 7/18, 0, 0, 5/9, 1/3, 0, 0, 5/18, 1/6, 11/18], [2/3, 2/5, 2/15, 2/5, 2/5, 0, 2/5, 0, 0, 8/15, 2/5, 0, 0, 4/15, 4/15, 8/15], [16/25, 9/25, 3/25, 2/5, 12/25, 0, 9/25, 0, 0, 12/25, 2/5, 0, 0, 7/25, 7/25, 3/5], [9/13, 5/13, 2/13, 5/13, 5/13, 0, 5/13, 0, 0, 7/13, 5/13, 1/13, 0, 4/13, 3/13, 7/13], [2/3, 7/18, 1/9, 7/18, 4/9, 0, 7/18, 0, 1/18, 1/2, 7/18, 0, 0, 5/18, 5/18, 5/9], [10/11, 3/11, 3/11, 2/11, 4/11, 0, 5/11, 0, 0, 4/11, 4/11, 0, 0, 3/11, 3/11, 5/11], [1, 7/30, 3/10, 1/5, 4/15, 0, 11/30, 0, 0, 2/5, 1/3, 0, 0, 3/10, 1/6, 13/30], [13/18, 7/18, 7/18, 1/9, 7/18, 0, 5/18, 0, 0, 11/18, 5/18, 0, 0, 5/18, 1/18, 11/18], [11/16, 17/48, 1/4, 1/4, 11/24, 0, 5/12, 0, 0, 13/24, 5/16, 0, 0, 5/24, 1/8, 31/48], [40/49, 13/49, 19/49, 10/49, 16/49, 0, 3/7, 0, 0, 24/49, 18/49, 0, 0, 15/49, 3/49, 27/49], [21/25, 6/25, 2/5, 1/5, 8/25, 0, 2/5, 0, 0, 12/25, 9/25, 0, 0, 7/25, 3/25, 14/25], [5/6, 7/27, 7/18, 11/54, 17/54, 0, 11/27, 0, 0, 1/2, 19/54, 1/54, 0, 5/18, 1/9, 5/9], [21/25, 6/25, 2/5, 1/5, 8/25, 0, 2/5, 1/25, 0, 12/25, 9/25, 0, 0, 7/25, 3/25, 14/25], [13/18, 1/3, 5/18, 1/3, 1/3, 0, 1/2, 0, 0, 4/9, 1/2, 0, 0, 1/18, 7/18, 4/9], [1, 11/50, 17/50, 9/25, 2/25, 0, 13/50, 0, 0, 13/25, 2/5, 0, 0, 7/50, 1/10, 19/50], [9/10, 3/20, 1/2, 1/4, 1/5, 0, 1/4, 0, 0, 3/10, 7/20, 0, 0, 3/10, 1/5, 3/5], [4/5, 3/35, 3/7, 2/7, 2/5, 0, 3/7, 0, 0, 16/35, 12/35, 0, 0, 11/35, 9/35, 17/35], [31/40, 3/20, 3/8, 1/4, 9/20, 0, 3/8, 0, 0, 3/10, 19/40, 0, 0, 7/40, 13/40, 3/5], [14/17, 3/17, 9/17, 2/17, 6/17, 0, 3/17, 0, 0, 6/17, 8/17, 0, 0, 5/17, 5/17, 9/17], [1, 3/50, 21/50, 7/25, 6/25, 0, 9/50, 0, 0, 9/25, 2/5, 0, 0, 11/50, 1/10, 27/50], [3/4, 1/3, 1/4, 1/3, 1/3, 0, 5/12, 0, 0, 1/2, 5/12, 1/6, 0, 1/4, 1/4, 1/2], [3/4, 5/12, 1/3, 1/4, 1/4, 0, 1/4, 0, 0, 7/12, 5/12, 1/4, 0, 1/3, 1/4, 5/12], [10/11, 3/11, 3/11, 4/11, 2/11, 0, 3/11, 0, 0, 6/11, 4/11, 2/11, 0, 3/11, 1/11, 5/11], [4/5, 1/4, 3/10, 1/4, 2/5, 0, 9/20, 0, 3/20, 7/20, 9/20, 0, 0, 3/20, 7/20, 1/2], [1, 7/40, 7/20, 11/40, 1/5, 0, 11/40, 0, 1/8, 17/40, 3/8, 0, 0, 9/40, 1/8, 9/20], [14/17, 3/17, 7/17, 4/17, 6/17, 0, 7/17, 2/17, 0, 8/17, 6/17, 0, 0, 5/17, 3/17, 9/17], [5/6, 2/9, 4/9, 1/6, 1/3, 0, 1/3, 1/6, 0, 4/9, 7/18, 0, 0, 5/18, 1/6, 5/9], [8/9, 5/27, 11/27, 2/9, 8/27, 0, 1/3, 4/27, 0, 4/9, 10/27, 0, 0, 7/27, 1/9, 5/9], [2/3, 1/2, 1/12, 1/3, 5/12, 0, 1/4, 0, 0, 7/12, 1/3, 0, 0, 5/12, 1/4, 1/2], [2/3, 4/9, 1/6, 1/3, 7/18, 0, 5/18, 0, 0, 11/18, 1/3, 0, 0, 7/18, 1/6, 5/9], [7/11, 5/11, 3/22, 4/11, 9/22, 0, 5/22, 0, 0, 13/22, 4/11, 0, 0, 9/22, 5/22, 6/11], [5/8, 1/2, 1/8, 3/8, 3/8, 0, 1/4, 0, 0, 5/8, 3/8, 0, 0, 3/8, 1/4, 1/2], [16/25, 12/25, 3/25, 9/25, 2/5, 0, 6/25, 0, 1/25, 3/5, 9/25, 0, 0, 2/5, 6/25, 13/25], [13/20, 9/20, 3/20, 7/20, 2/5, 0, 1/4, 1/20, 0, 3/5, 7/20, 0, 0, 2/5, 1/5, 11/20], [34/57, 25/57, 13/57, 6/19, 8/19, 0, 5/57, 0, 0, 2/3, 6/19, 0, 0, 29/57, 5/19, 9/19], [2/3, 4/9, 2/9, 1/3, 1/3, 0, 2/9, 0, 0, 2/3, 1/3, 1/9, 0, 4/9, 2/9, 4/9], [19/30, 13/30, 7/30, 3/10, 2/5, 0, 1/6, 1/10, 0, 2/3, 3/10, 0, 0, 7/15, 1/5, 1/2], [9/10, 1/2, 7/30, 0, 11/30, 0, 1/6, 0, 0, 13/30, 3/10, 0, 0, 13/30, 11/30, 3/10], [11/16, 9/16, 3/32, 1/4, 13/32, 0, 5/32, 0, 0, 19/32, 5/16, 0, 0, 15/32, 9/32, 7/16], [18/25, 14/25, 4/25, 1/5, 9/25, 0, 3/25, 0, 0, 3/5, 8/25, 0, 0, 13/25, 6/25, 2/5], [37/42, 23/42, 1/14, 4/21, 13/42, 0, 0, 0, 0, 4/7, 5/21, 0, 0, 10/21, 3/14, 1/3], [34/49, 27/49, 9/49, 10/49, 18/49, 0, 3/49, 0, 0, 30/49, 16/49, 0, 0, 25/49, 13/49, 3/7], [13/18, 5/9, 1/6, 11/54, 19/54, 0, 1/9, 0, 0, 11/18, 17/54, 1/54, 0, 1/2, 7/27, 11/27], [18/25, 14/25, 4/25, 1/5, 9/25, 0, 3/25, 0, 0, 3/5, 8/25, 0, 1/25, 13/25, 6/25, 2/5], [12/17, 19/34, 3/17, 7/34, 6/17, 0, 3/34, 0, 1/34, 21/34, 11/34, 0, 0, 1/2, 9/34, 7/17], [55/76, 21/38, 3/19, 15/76, 27/76, 1/76, 9/76, 0, 0, 23/38, 6/19, 0, 0, 39/76, 1/4, 31/76], [24/35, 17/35, 1/5, 2/7, 12/35, 0, 9/35, 0, 0, 4/7, 2/5, 0, 0, 19/35, 3/35, 3/7], [29/38, 7/19, 4/19, 7/19, 11/38, 0, 6/19, 0, 0, 21/38, 15/38, 0, 0, 9/19, 0, 9/19], [17/26, 6/13, 3/13, 4/13, 9/26, 0, 3/13, 0, 0, 15/26, 11/26, 0, 0, 7/13, 1/13, 6/13], [15/22, 5/11, 5/22, 7/22, 7/22, 0, 3/11, 0, 0, 13/22, 9/22, 1/22, 0, 1/2, 1/11, 5/11], [2/3, 17/36, 2/9, 11/36, 1/3, 0, 1/4, 0, 1/36, 7/12, 5/12, 0, 0, 19/36, 1/12, 4/9], [11/17, 8/17, 4/17, 5/17, 6/17, 0, 4/17, 1/17, 0, 10/17, 7/17, 0, 0, 9/17, 1/17, 8/17], [2/3, 17/36, 1/4, 1/4, 13/36, 0, 2/9, 0, 0, 23/36, 1/3, 0, 1/12, 4/9, 1/12, 19/36], [17/26, 7/13, 3/13, 3/13, 9/26, 0, 1/13, 0, 1/13, 17/26, 9/26, 0, 0, 6/13, 3/13, 6/13], [2/3, 5/9, 1/3, 2/9, 2/9, 0, 1/9, 0, 0, 2/3, 4/9, 0, 0, 1/3, 1/3, 1/3], [13/18, 5/9, 2/9, 1/3, 1/6, 0, 0, 0, 0, 13/18, 7/18, 0, 0, 1/3, 2/9, 1/3], [9/13, 6/13, 3/13, 4/13, 4/13, 0, 3/13, 0, 0, 8/13, 5/13, 1/13, 1/13, 6/13, 2/13, 6/13], [13/20, 1/2, 1/4, 1/4, 7/20, 0, 1/10, 1/10, 0, 13/20, 7/20, 1/20, 0, 9/20, 1/5, 1/2], [12/17, 9/17, 3/17, 4/17, 6/17, 0, 3/17, 0, 0, 10/17, 6/17, 0, 2/17, 9/17, 3/17, 7/17], [16/25, 12/25, 6/25, 7/25, 9/25, 0, 3/25, 0, 0, 3/5, 2/5, 0, 3/25, 13/25, 4/25, 12/25], [2/3, 1/2, 2/9, 5/18, 1/3, 0, 1/6, 0, 1/18, 11/18, 7/18, 0, 1/9, 1/2, 1/6, 4/9], [2/3, 5/9, 5/18, 1/6, 1/3, 0, 0, 0, 1/6, 11/18, 7/18, 0, 0, 4/9, 1/3, 7/18], [7/11, 6/11, 2/11, 3/11, 4/11, 0, 1/11, 0, 1/11, 7/11, 4/11, 0, 0, 5/11, 3/11, 5/11], [11/17, 9/17, 4/17, 4/17, 6/17, 0, 1/17, 1/17, 1/17, 11/17, 6/17, 0, 0, 8/17, 4/17, 8/17], [13/20, 9/20, 7/20, 3/20, 2/5, 0, 1/20, 1/4, 0, 3/5, 7/20, 0, 0, 2/5, 1/5, 11/20], [37/57, 28/57, 6/19, 13/57, 6/19, 0, 0, 5/19, 0, 34/57, 5/19, 0, 0, 25/57, 3/19, 34/57], [5/8, 1/2, 1/4, 1/4, 3/8, 0, 1/8, 1/8, 0, 5/8, 3/8, 0, 0, 1/2, 1/8, 1/2], [11/16, 11/24, 1/4, 1/4, 17/48, 0, 0, 5/24, 0, 31/48, 5/16, 0, 0, 5/12, 1/8, 13/24], [16/25, 12/25, 6/25, 6/25, 9/25, 1/25, 3/25, 3/25, 0, 16/25, 9/25, 0, 0, 12/25, 4/25, 13/25], [9/13, 6/13, 0, 5/13, 6/13, 0, 5/13, 0, 0, 6/13, 4/13, 0, 0, 4/13, 4/13, 7/13], [2/3, 11/21, 0, 8/21, 3/7, 0, 2/7, 0, 0, 11/21, 2/7, 0, 0, 8/21, 2/7, 11/21], [41/55, 23/55, 0, 24/55, 2/5, 0, 16/55, 0, 0, 6/11, 17/55, 0, 0, 18/55, 2/11, 29/55], [7/9, 4/9, 0, 4/9, 1/3, 0, 1/3, 0, 0, 4/9, 0, 0, 0, 4/9, 1/3, 4/9], [5/7, 4/7, 0, 3/7, 2/7, 0, 3/7, 0, 0, 2/7, 2/7, 0, 0, 4/7, 0, 3/7], [2/3, 1/2, 0, 5/12, 5/12, 0, 1/3, 0, 0, 1/2, 1/4, 0, 0, 1/3, 1/4, 7/12], [13/21, 10/21, 0, 10/21, 3/7, 0, 2/7, 0, 0, 10/21, 2/7, 0, 0, 1/3, 2/7, 13/21], [2/3, 1/2, 0, 4/9, 7/18, 0, 1/3, 0, 0, 1/2, 5/18, 1/18, 0, 1/3, 5/18, 5/9], [25/36, 4/9, 0, 13/36, 1/4, 1/4, 5/12, 0, 0, 4/9, 1/3, 0, 0, 19/36, 1/12, 19/36], [43/55, 19/55, 2/11, 2/5, 16/55, 0, 18/55, 0, 0, 6/11, 21/55, 0, 0, 24/55, 0, 27/55], [7/10, 2/5, 1/10, 2/5, 2/5, 0, 3/10, 0, 0, 3/5, 3/10, 0, 0, 3/10, 1/10, 3/5], [17/25, 11/25, 0, 13/25, 9/25, 0, 7/25, 0, 0, 3/5, 9/25, 0, 0, 6/25, 1/5, 13/25], [37/55, 21/55, 0, 28/55, 24/55, 0, 12/55, 0, 0, 6/11, 19/55, 0, 0, 16/55, 2/11, 3/5], [12/17, 7/17, 1/17, 8/17, 6/17, 0, 5/17, 0, 0, 10/17, 6/17, 2/17, 0, 5/17, 3/17, 9/17], [7/10, 33/80, 0, 39/80, 2/5, 0, 21/80, 0, 1/16, 9/16, 27/80, 0, 0, 23/80, 3/16, 11/20], [19/28, 11/28, 1/28, 13/28, 3/7, 0, 1/4, 3/28, 0, 4/7, 9/28, 0, 0, 2/7, 1/7, 17/28], [7/11, 5/11, 2/11, 4/11, 4/11, 0, 4/11, 0, 0, 6/11, 3/11, 0, 0, 4/11, 0, 7/11], [34/57, 29/57, 1/19, 28/57, 20/57, 0, 1/3, 0, 0, 32/57, 6/19, 0, 0, 5/19, 5/19, 11/19], [19/30, 7/15, 1/10, 13/30, 11/30, 0, 1/3, 0, 0, 17/30, 3/10, 1/10, 0, 3/10, 1/5, 3/5], [13/21, 3/7, 1/7, 1/3, 1/3, 1/7, 8/21, 0, 0, 4/7, 2/7, 0, 0, 8/21, 0, 2/3], [10/17, 7/17, 1/17, 8/17, 8/17, 0, 5/17, 0, 0, 8/17, 6/17, 0, 0, 5/17, 5/17, 11/17], [13/24, 5/12, 1/24, 9/16, 7/16, 0, 5/24, 0, 0, 11/24, 1/4, 0, 0, 1/3, 5/16, 11/16], [13/27, 13/27, 0, 16/27, 4/9, 0, 2/9, 0, 0, 10/27, 1/3, 0, 0, 10/27, 2/9, 19/27], [17/27, 11/27, 0, 14/27, 4/9, 0, 2/9, 0, 0, 14/27, 1/3, 0, 0, 8/27, 2/9, 17/27], [16/29, 13/29, 1/29, 16/29, 12/29, 0, 5/29, 0, 0, 12/29, 8/29, 0, 0, 9/29, 9/29, 21/29], [18/31, 15/31, 1/31, 16/31, 12/31, 0, 9/31, 0, 0, 16/31, 10/31, 0, 0, 9/31, 9/31, 19/31], [14/27, 25/54, 1/54, 31/54, 23/54, 0, 5/27, 0, 0, 7/18, 8/27, 0, 5/54, 1/3, 5/18, 13/18], [13/22, 5/11, 1/22, 1/2, 9/22, 0, 3/11, 0, 0, 1/2, 7/22, 1/22, 0, 7/22, 3/11, 7/11], [19/36, 4/9, 0, 19/36, 5/12, 1/12, 1/4, 0, 0, 4/9, 1/3, 0, 0, 13/36, 1/4, 25/36], [10/17, 9/17, 1/17, 8/17, 6/17, 0, 5/17, 0, 0, 10/17, 6/17, 0, 0, 5/17, 5/17, 9/17], [4/7, 11/21, 1/21, 4/7, 2/7, 0, 1/3, 0, 0, 4/7, 2/7, 0, 0, 5/21, 1/3, 11/21], [11/17, 8/17, 0, 9/17, 6/17, 0, 5/17, 0, 0, 10/17, 6/17, 0, 0, 4/17, 4/17, 9/17], [5/9, 7/12, 1/36, 7/12, 1/4, 0, 1/3, 0, 0, 19/36, 1/3, 0, 1/12, 2/9, 11/36, 19/36], [13/22, 1/2, 1/22, 1/2, 4/11, 0, 7/22, 1/22, 0, 6/11, 7/22, 0, 0, 3/11, 3/11, 13/22], [6/11, 6/11, 0, 6/11, 3/11, 1/11, 4/11, 0, 0, 6/11, 4/11, 0, 0, 3/11, 3/11, 6/11], [2/3, 5/12, 1/6, 1/2, 1/4, 0, 1/3, 0, 0, 7/12, 1/4, 1/4, 0, 1/3, 1/4, 1/2], [5/8, 1/2, 1/8, 1/2, 1/4, 0, 3/8, 0, 0, 1/2, 3/8, 1/4, 0, 3/8, 1/8, 1/2], [8/13, 6/13, 1/13, 6/13, 5/13, 0, 4/13, 1/13, 0, 7/13, 4/13, 1/13, 0, 4/13, 3/13, 8/13], [7/11, 5/11, 1/11, 5/11, 3/11, 1/11, 4/11, 0, 0, 6/11, 4/11, 2/11, 0, 4/11, 2/11, 6/11], [17/30, 11/30, 1/6, 1/2, 2/5, 0, 7/30, 3/10, 0, 8/15, 1/10, 0, 0, 1/3, 1/5, 7/10], [7/12, 11/24, 1/8, 11/24, 3/8, 0, 1/4, 1/4, 0, 11/24, 1/4, 0, 1/8, 1/3, 1/8, 17/24], [9/16, 7/16, 1/16, 7/16, 3/8, 1/8, 5/16, 3/16, 0, 1/2, 5/16, 0, 0, 3/8, 1/8, 11/16], [5/6, 1/3, 1/9, 7/18, 1/6, 1/6, 7/18, 0, 0, 4/9, 0, 0, 0, 11/18, 1/6, 7/18], [4/5, 8/25, 1/5, 2/5, 7/25, 0, 8/25, 0, 0, 14/25, 9/25, 0, 0, 11/25, 0, 12/25], [12/13, 3/13, 1/13, 6/13, 4/13, 0, 3/13, 0, 0, 8/13, 2/13, 0, 0, 5/13, 1/13, 5/13], [5/6, 1/4, 1/6, 1/2, 1/4, 0, 1/4, 0, 0, 2/3, 1/4, 0, 0, 1/3, 1/12, 5/12], [16/19, 3/19, 3/19, 10/19, 6/19, 0, 3/19, 0, 0, 12/19, 4/19, 0, 0, 7/19, 1/19, 9/19], [9/11, 3/11, 2/11, 5/11, 3/11, 0, 3/11, 0, 0, 7/11, 3/11, 1/11, 0, 4/11, 1/11, 5/11], [6/7, 3/14, 1/7, 1/2, 2/7, 0, 3/14, 0, 1/14, 9/14, 3/14, 0, 0, 5/14, 1/14, 3/7], [2/3, 0, 4/9, 5/9, 1/3, 0, 2/9, 0, 0, 4/9, 0, 0, 0, 4/9, 1/3, 5/9], [5/9, 2/9, 1/3, 5/9, 1/3, 0, 0, 0, 0, 5/9, 0, 0, 0, 5/9, 1/3, 5/9], [5/9, 2/9, 2/9, 2/3, 1/3, 0, 1/9, 0, 0, 4/9, 0, 0, 0, 4/9, 1/3, 2/3], [16/21, 4/21, 3/7, 23/42, 1/14, 0, 0, 0, 0, 1/3, 0, 0, 0, 10/21, 3/14, 29/42], [16/21, 1/21, 5/21, 2/3, 2/7, 0, 1/21, 0, 0, 4/7, 0, 0, 0, 3/7, 1/7, 11/21], [4/7, 0, 5/21, 23/42, 1/14, 0, 4/21, 0, 0, 11/21, 0, 0, 0, 2/3, 3/14, 29/42], [2/3, 5/12, 1/4, 5/12, 1/4, 0, 1/4, 0, 0, 2/3, 1/4, 1/4, 0, 5/12, 1/4, 5/12], [3/4, 3/8, 7/24, 11/24, 1/8, 0, 1/3, 0, 0, 13/24, 1/4, 1/4, 1/8, 5/12, 1/8, 11/24], [5/7, 2/7, 2/7, 4/7, 1/7, 0, 2/7, 0, 1/7, 4/7, 0, 1/7, 0, 3/7, 2/7, 3/7], [2/3, 4/15, 1/3, 8/15, 1/5, 0, 4/15, 1/5, 0, 3/5, 0, 1/5, 0, 2/5, 1/5, 8/15], [16/21, 1/21, 3/7, 10/21, 2/7, 0, 3/7, 0, 2/7, 10/21, 0, 0, 0, 1/3, 3/7, 1/3], [4/7, 3/7, 5/21, 10/21, 2/7, 0, 1/21, 0, 2/7, 2/3, 0, 0, 0, 11/21, 3/7, 1/3], [4/5, 1/5, 1/5, 3/5, 1/5, 0, 1/5, 0, 1/5, 3/5, 0, 0, 0, 2/5, 1/5, 2/5], [11/18, 5/18, 1/3, 4/9, 1/3, 0, 1/6, 1/3, 0, 11/18, 0, 0, 0, 4/9, 1/6, 11/18], [11/18, 5/18, 5/18, 1/2, 1/3, 0, 2/9, 1/3, 0, 5/9, 0, 0, 0, 7/18, 1/6, 2/3], [7/10, 1/5, 3/10, 1/2, 3/10, 0, 1/5, 3/10, 0, 3/5, 0, 0, 0, 2/5, 1/10, 3/5], [23/36, 2/9, 1/3, 17/36, 1/4, 1/12, 1/4, 1/3, 0, 5/9, 0, 0, 0, 17/36, 1/12, 23/36], [4/5, 2/5, 2/5, 2/5, 0, 0, 2/5, 0, 0, 2/5, 2/5, 0, 0, 0, 2/5, 2/5], [1, 1/3, 5/12, 1/4, 0, 0, 1/3, 0, 0, 1/3, 1/4, 0, 0, 1/4, 1/4, 5/12], [4/5, 2/5, 2/5, 2/5, 0, 0, 2/5, 0, 0, 2/5, 2/5, 0, 0, 2/5, 0, 2/5], [1, 1/4, 3/8, 3/8, 0, 0, 1/4, 0, 0, 1/2, 3/8, 0, 0, 1/8, 1/8, 3/8], [8/9, 1/3, 5/9, 2/9, 0, 0, 1/3, 0, 0, 4/9, 2/9, 0, 0, 1/9, 1/9, 5/9], [12/13, 3/13, 7/13, 4/13, 0, 0, 3/13, 0, 0, 4/13, 4/13, 0, 0, 3/13, 3/13, 7/13], [9/10, 3/10, 1/2, 3/10, 0, 0, 3/10, 1/10, 0, 2/5, 3/10, 0, 0, 1/5, 1/5, 1/2], [3/5, 3/5, 1/5, 3/5, 0, 0, 2/5, 0, 0, 2/5, 2/5, 0, 0, 2/5, 0, 2/5], [37/39, 19/39, 3/13, 1/3, 0, 0, 4/13, 0, 0, 10/39, 2/13, 0, 0, 22/39, 0, 16/39], [7/9, 4/9, 1/3, 4/9, 0, 0, 1/3, 0, 0, 4/9, 1/3, 2/9, 0, 4/9, 0, 4/9], [4/5, 2/5, 2/5, 2/5, 0, 0, 1/5, 1/5, 0, 2/5, 1/5, 0, 0, 2/5, 0, 3/5], [1, 11/23, 5/23, 7/23, 0, 0, 6/23, 0, 0, 6/23, 2/23, 0, 0, 12/23, 2/23, 10/23], [1, 1/3, 5/24, 11/24, 0, 0, 1/8, 0, 0, 13/24, 1/4, 0, 0, 1/4, 1/24, 5/12], [1, 6/13, 3/13, 4/13, 0, 0, 3/13, 0, 0, 4/13, 1/13, 0, 1/13, 6/13, 2/13, 6/13], [5/6, 5/12, 1/2, 1/4, 0, 0, 1/4, 0, 0, 1/2, 1/12, 0, 0, 1/6, 0, 2/3], [13/16, 7/16, 7/16, 5/16, 0, 0, 3/16, 1/16, 0, 1/2, 1/16, 0, 0, 1/4, 0, 11/16], [29/37, 33/74, 13/37, 31/74, 0, 0, 23/74, 0, 0, 17/37, 21/74, 0, 10/37, 15/37, 0, 18/37], [1, 5/18, 5/18, 4/9, 0, 0, 1/6, 0, 0, 5/9, 1/3, 0, 0, 1/6, 1/18, 7/18], [1, 11/36, 2/9, 17/36, 0, 0, 1/12, 0, 1/12, 19/36, 1/4, 0, 0, 1/4, 1/36, 4/9], [37/39, 1/3, 3/13, 19/39, 0, 0, 2/13, 0, 0, 22/39, 4/13, 0, 1/13, 10/39, 0, 16/39], [35/36, 11/36, 1/4, 17/36, 0, 0, 1/12, 1/12, 0, 5/9, 1/4, 0, 0, 2/9, 0, 17/36], [14/19, 29/57, 1/3, 8/19, 0, 0, 5/19, 0, 0, 28/57, 20/57, 0, 6/19, 25/57, 1/19, 23/57], [13/18, 1/2, 5/18, 1/2, 0, 0, 1/3, 0, 0, 4/9, 1/3, 0, 1/3, 7/18, 1/18, 4/9], [24/29, 13/29, 9/29, 12/29, 0, 0, 9/29, 0, 0, 12/29, 8/29, 0, 8/29, 13/29, 1/29, 13/29], [19/23, 19/46, 7/23, 21/46, 0, 0, 13/46, 0, 0, 11/23, 15/46, 0, 6/23, 9/23, 0, 10/23], [15/19, 15/38, 7/19, 17/38, 0, 0, 9/38, 0, 0, 7/19, 11/38, 0, 6/19, 9/19, 0, 10/19], [11/14, 3/7, 5/14, 3/7, 0, 0, 2/7, 1/14, 0, 3/7, 2/7, 0, 2/7, 3/7, 0, 1/2], [10/13, 11/26, 4/13, 11/26, 0, 1/13, 9/26, 0, 0, 6/13, 9/26, 0, 3/13, 6/13, 0, 6/13], [3/4, 1/2, 5/12, 1/3, 0, 0, 0, 1/4, 0, 1/2, 1/6, 0, 0, 1/3, 1/6, 7/12], [3/4, 1/3, 5/12, 1/2, 0, 0, 1/6, 1/4, 0, 1/2, 0, 0, 0, 1/3, 1/6, 7/12], [15/16, 5/16, 5/16, 7/16, 0, 0, 1/16, 3/16, 0, 1/2, 3/16, 0, 0, 1/4, 0, 9/16], [4/5, 2/5, 2/5, 2/5, 0, 0, 1/5, 1/5, 0, 2/5, 1/5, 0, 1/5, 2/5, 0, 3/5], [1, 2/7, 2/7, 1/7, 2/7, 0, 3/7, 0, 0, 2/7, 2/7, 0, 0, 2/7, 2/7, 3/7], [1, 13/34, 5/17, 7/34, 2/17, 0, 15/34, 0, 0, 3/17, 9/34, 0, 0, 9/17, 0, 6/17], [1, 5/18, 4/9, 1/18, 2/9, 0, 7/18, 0, 0, 1/3, 1/6, 0, 0, 2/9, 1/9, 5/9], [1, 5/26, 6/13, 5/26, 2/13, 0, 7/26, 0, 0, 3/13, 7/26, 0, 0, 4/13, 3/13, 7/13], [1, 1/4, 2/5, 3/20, 1/5, 0, 7/20, 1/10, 0, 3/10, 1/4, 0, 0, 3/10, 1/5, 1/2], [1, 2/7, 2/7, 1/7, 1/7, 1/7, 3/7, 0, 0, 2/7, 2/7, 0, 0, 3/7, 1/7, 3/7], [1, 13/24, 5/24, 0, 1/4, 0, 1/8, 0, 0, 1/3, 1/6, 0, 0, 11/24, 3/8, 7/24], [1, 6/11, 1/11, 3/11, 1/11, 0, 2/11, 0, 0, 3/11, 0, 0, 0, 5/11, 3/11, 5/11], [1, 8/15, 1/15, 1/5, 1/5, 0, 0, 0, 0, 7/15, 2/15, 0, 0, 7/15, 1/5, 1/3], [1, 19/36, 2/9, 1/4, 0, 0, 1/12, 0, 1/12, 11/36, 1/36, 0, 0, 17/36, 1/4, 4/9], [1, 13/24, 5/24, 1/4, 0, 0, 1/8, 0, 0, 1/3, 1/24, 1/8, 0, 11/24, 1/4, 5/12], [1, 12/23, 5/23, 5/23, 1/23, 0, 2/23, 2/23, 0, 7/23, 0, 0, 0, 11/23, 5/23, 11/23], [1, 11/24, 1/6, 1/4, 0, 1/8, 1/4, 0, 0, 7/24, 1/12, 0, 0, 13/24, 1/8, 11/24], [1, 7/13, 1/13, 4/13, 1/13, 0, 3/13, 0, 0, 3/13, 0, 0, 0, 6/13, 3/13, 6/13], [1, 9/17, 1/17, 5/17, 1/17, 1/17, 4/17, 0, 0, 4/17, 0, 0, 0, 8/17, 4/17, 8/17], [1, 5/11, 2/11, 7/22, 1/22, 0, 3/11, 0, 0, 3/11, 0, 0, 0, 6/11, 3/22, 9/22], [1, 1/4, 1/24, 11/24, 1/4, 0, 5/24, 0, 0, 13/24, 0, 0, 0, 5/12, 1/8, 1/3], [1, 4/9, 2/9, 1/3, 0, 0, 2/9, 0, 0, 1/3, 0, 1/9, 0, 4/9, 2/9, 4/9], [1, 7/16, 1/4, 1/4, 1/16, 0, 3/8, 0, 0, 3/16, 3/16, 0, 0, 9/16, 0, 3/8], [1, 6/13, 3/13, 4/13, 0, 0, 3/13, 0, 0, 3/13, 1/13, 0, 0, 7/13, 1/13, 6/13], [1, 11/23, 5/23, 7/23, 0, 0, 6/23, 0, 0, 6/23, 2/23, 1/23, 0, 12/23, 2/23, 10/23], [1, 5/11, 2/11, 7/22, 1/22, 0, 3/11, 0, 0, 3/11, 3/22, 0, 0, 6/11, 0, 9/22], [1, 8/17, 4/17, 5/17, 0, 0, 4/17, 1/17, 0, 4/17, 1/17, 0, 0, 9/17, 1/17, 8/17], [1, 5/11, 2/11, 3/11, 0, 1/11, 3/11, 0, 0, 3/11, 1/11, 0, 0, 6/11, 1/11, 5/11], [1, 7/18, 7/18, 1/9, 1/9, 0, 5/18, 0, 0, 1/3, 0, 0, 0, 5/18, 1/18, 11/18], [1, 3/7, 2/7, 2/7, 0, 0, 1/7, 0, 0, 2/7, 0, 0, 0, 3/7, 1/7, 4/7], [1, 5/12, 1/4, 1/4, 1/12, 0, 1/6, 0, 0, 5/12, 0, 0, 0, 1/3, 0, 7/12], [1, 7/15, 4/15, 4/15, 0, 0, 1/5, 0, 0, 1/3, 0, 1/15, 0, 2/5, 2/15, 8/15], [1, 6/13, 3/13, 3/13, 0, 1/13, 3/13, 0, 0, 4/13, 0, 0, 0, 6/13, 1/13, 7/13], [1, 3/10, 2/5, 3/10, 0, 0, 1/10, 0, 0, 1/5, 1/10, 0, 0, 2/5, 1/5, 3/5], [1, 3/10, 3/10, 2/5, 0, 0, 0, 0, 0, 3/10, 1/10, 0, 0, 2/5, 1/10, 3/5], [1, 1/3, 0, 16/39, 10/39, 0, 2/13, 0, 0, 20/39, 3/13, 0, 0, 4/13, 2/39, 17/39], [1, 11/24, 1/24, 1/4, 1/4, 0, 0, 0, 0, 13/24, 5/24, 0, 0, 5/12, 1/8, 1/3], [1, 1/4, 1/14, 3/7, 1/4, 0, 5/28, 0, 0, 4/7, 5/28, 0, 0, 5/14, 1/28, 11/28], [1, 5/17, 2/17, 13/34, 7/34, 0, 3/17, 0, 0, 9/17, 9/34, 0, 0, 6/17, 0, 15/34], [1, 7/24, 1/8, 3/8, 5/24, 0, 1/6, 0, 0, 13/24, 1/4, 0, 0, 1/3, 0, 11/24], [1, 4/15, 2/15, 2/5, 1/5, 0, 2/15, 0, 0, 8/15, 4/15, 0, 0, 1/3, 0, 7/15], [1, 9/31, 4/31, 37/93, 17/93, 0, 5/31, 0, 0, 17/31, 25/93, 5/93, 0, 10/31, 1/93, 41/93], [1, 5/17, 2/17, 13/34, 7/34, 0, 3/17, 0, 0, 9/17, 9/34, 0, 1/34, 6/17, 0, 15/34], [1, 3/11, 3/22, 9/22, 2/11, 0, 3/22, 0, 1/22, 6/11, 3/11, 0, 0, 7/22, 0, 5/11], [1, 11/39, 5/39, 5/13, 8/39, 0, 2/13, 1/39, 0, 7/13, 10/39, 0, 0, 1/3, 0, 6/13], [1, 13/45, 1/9, 17/45, 1/5, 1/45, 8/45, 0, 0, 8/15, 4/15, 0, 0, 16/45, 0, 4/9], [1, 6/13, 3/13, 4/13, 0, 0, 3/13, 0, 0, 4/13, 1/13, 1/13, 1/13, 6/13, 2/13, 6/13], [1, 4/9, 4/15, 13/45, 0, 0, 8/45, 1/9, 0, 4/15, 1/45, 0, 4/45, 7/15, 1/9, 8/15], [1, 21/50, 9/50, 6/25, 0, 4/25, 3/10, 0, 0, 7/25, 3/25, 0, 0, 27/50, 1/10, 23/50], [1, 7/15, 2/15, 4/15, 0, 2/15, 4/15, 0, 0, 4/15, 1/15, 0, 0, 8/15, 2/15, 7/15], [5/6, 1/3, 1/2, 1/6, 1/6, 0, 1/3, 0, 0, 1/2, 1/6, 0, 0, 1/6, 0, 2/3], [13/16, 5/16, 7/16, 3/16, 1/4, 0, 5/16, 1/16, 0, 1/2, 3/16, 0, 0, 1/4, 0, 11/16], [16/19, 6/19, 9/19, 3/19, 4/19, 0, 6/19, 0, 1/19, 9/19, 3/19, 0, 0, 4/19, 0, 13/19], [18/19, 11/38, 7/38, 17/38, 5/38, 0, 3/19, 0, 0, 23/38, 6/19, 0, 0, 5/19, 0, 17/38], [52/55, 16/55, 2/11, 5/11, 7/55, 0, 9/55, 0, 0, 3/5, 18/55, 0, 0, 3/11, 0, 24/55], [23/26, 4/13, 5/26, 11/26, 5/26, 0, 3/13, 0, 0, 15/26, 9/26, 3/26, 0, 9/26, 0, 6/13], [1, 1/4, 1/4, 3/7, 1/14, 0, 5/28, 0, 0, 4/7, 5/14, 0, 0, 5/28, 1/28, 11/28], [21/22, 3/11, 2/11, 5/11, 3/22, 0, 3/22, 0, 0, 13/22, 7/22, 0, 0, 3/11, 0, 5/11], [52/55, 16/55, 2/11, 5/11, 7/55, 0, 9/55, 0, 0, 3/5, 18/55, 0, 1/55, 3/11, 0, 24/55], [28/29, 8/29, 5/29, 13/29, 4/29, 0, 4/29, 0, 1/29, 17/29, 9/29, 0, 0, 8/29, 0, 13/29], [19/20, 17/60, 11/60, 9/20, 2/15, 0, 3/20, 1/60, 0, 3/5, 19/60, 0, 0, 4/15, 0, 9/20], [69/73, 21/73, 13/73, 33/73, 9/73, 1/73, 12/73, 0, 0, 44/73, 24/73, 0, 0, 20/73, 0, 32/73], [1, 2/15, 4/15, 2/5, 1/5, 0, 1/15, 0, 0, 7/15, 1/3, 0, 0, 4/15, 0, 8/15], [21/23, 5/23, 2/23, 12/23, 6/23, 0, 0, 0, 0, 12/23, 7/23, 0, 0, 6/23, 0, 13/23], [11/12, 1/6, 1/6, 1/2, 1/4, 0, 1/12, 0, 0, 7/12, 1/4, 0, 0, 1/3, 0, 1/2], [15/16, 1/4, 3/16, 7/16, 3/16, 0, 1/8, 0, 0, 9/16, 5/16, 1/16, 0, 5/16, 0, 1/2], [14/19, 23/57, 1/19, 28/57, 6/19, 0, 5/19, 0, 0, 34/57, 20/57, 10/57, 0, 5/19, 3/19, 29/57], [23/26, 4/13, 5/26, 11/26, 5/26, 0, 3/13, 0, 0, 15/26, 9/26, 3/26, 1/13, 9/26, 0, 6/13], [29/30, 4/15, 1/6, 13/30, 1/6, 0, 2/15, 0, 1/15, 17/30, 3/10, 1/30, 0, 3/10, 0, 7/15], [11/12, 5/18, 7/36, 5/12, 7/36, 0, 1/6, 1/18, 0, 7/12, 11/36, 1/12, 0, 11/36, 0, 1/2], [44/45, 4/15, 1/9, 7/15, 8/45, 0, 4/45, 0, 1/9, 5/9, 13/45, 0, 0, 4/15, 0, 7/15], [32/33, 8/33, 5/33, 5/11, 2/11, 0, 4/33, 0, 1/11, 19/33, 3/11, 0, 0, 10/33, 0, 5/11], [15/16, 3/16, 5/16, 5/16, 1/4, 0, 3/16, 3/16, 0, 1/2, 5/16, 0, 0, 1/4, 0, 9/16], [23/28, 25/84, 1/12, 13/28, 1/3, 0, 3/28, 17/84, 0, 4/7, 23/84, 0, 0, 5/21, 0, 17/28], [5/6, 1/3, 2/9, 1/3, 5/18, 0, 0, 2/9, 0, 11/18, 5/18, 0, 0, 1/3, 0, 5/9], [11/16, 1/2, 3/16, 7/16, 3/16, 0, 1/4, 0, 0, 9/16, 5/16, 5/16, 0, 5/16, 1/4, 1/2], [17/22, 5/11, 7/22, 9/22, 1/22, 0, 3/11, 0, 0, 1/2, 7/22, 7/22, 0, 9/22, 1/11, 5/11], [10/13, 6/13, 4/13, 5/13, 1/13, 0, 3/13, 0, 0, 7/13, 4/13, 4/13, 1/13, 5/13, 2/13, 6/13], [14/19, 11/19, 1/19, 28/57, 8/57, 0, 5/19, 0, 0, 8/19, 10/57, 20/57, 0, 5/19, 1/3, 29/57], [2/3, 1/2, 1/6, 1/2, 1/6, 0, 1/3, 0, 0, 1/2, 1/3, 1/3, 0, 1/3, 1/6, 1/2], [7/11, 6/11, 2/11, 5/11, 2/11, 0, 3/11, 0, 0, 6/11, 2/11, 4/11, 0, 2/11, 2/11, 7/11], [13/20, 1/2, 3/20, 11/20, 3/20, 0, 1/5, 0, 0, 9/20, 1/4, 7/20, 0, 1/4, 3/10, 3/5], [2/3, 5/9, 1/9, 5/9, 1/9, 0, 2/9, 0, 1/9, 4/9, 2/9, 1/3, 0, 2/9, 1/3, 5/9], [2/3, 1/2, 1/6, 1/2, 1/6, 0, 1/4, 1/12, 0, 1/2, 1/4, 1/3, 0, 1/4, 1/4, 7/12], [13/19, 9/19, 3/19, 9/19, 3/19, 1/19, 6/19, 0, 0, 10/19, 6/19, 6/19, 0, 6/19, 4/19, 10/19], [11/15, 7/15, 4/15, 7/15, 1/15, 0, 1/3, 0, 0, 7/15, 1/3, 1/3, 0, 2/5, 1/15, 7/15], [13/16, 2/5, 23/80, 7/16, 1/16, 0, 3/10, 0, 0, 39/80, 27/80, 21/80, 0, 33/80, 0, 9/20], [6/7, 12/35, 8/35, 3/7, 1/7, 0, 9/35, 0, 0, 19/35, 12/35, 6/35, 1/7, 13/35, 0, 16/35], [8/11, 1/2, 7/22, 9/22, 1/22, 0, 3/11, 0, 0, 1/2, 4/11, 0, 7/22, 5/11, 1/22, 9/22], [10/13, 11/26, 4/13, 11/26, 1/13, 0, 9/26, 0, 0, 6/13, 9/26, 0, 3/13, 6/13, 0, 6/13], [13/17, 7/17, 5/17, 7/17, 1/17, 1/17, 6/17, 0, 0, 8/17, 6/17, 0, 4/17, 8/17, 0, 8/17], [8/11, 5/11, 3/11, 4/11, 2/11, 0, 3/11, 0, 0, 6/11, 4/11, 2/11, 2/11, 5/11, 1/11, 5/11], [19/25, 2/5, 7/25, 2/5, 4/25, 0, 9/25, 0, 0, 12/25, 9/25, 3/25, 3/25, 12/25, 0, 12/25], [5/6, 1/6, 4/9, 2/9, 1/3, 0, 7/18, 1/6, 0, 4/9, 1/3, 0, 0, 5/18, 1/6, 5/9], [13/16, 1/4, 7/16, 1/4, 1/4, 0, 3/8, 3/16, 0, 3/8, 3/8, 0, 0, 3/8, 0, 9/16], [23/27, 2/9, 4/9, 5/27, 8/27, 0, 10/27, 1/9, 0, 4/9, 1/3, 0, 0, 7/27, 1/9, 16/27], [4/5, 3/10, 2/5, 3/10, 1/5, 0, 3/10, 1/5, 0, 2/5, 3/10, 0, 1/5, 2/5, 0, 3/5], [2/3, 4/9, 7/18, 1/6, 1/3, 0, 0, 1/3, 0, 5/9, 5/18, 0, 0, 7/18, 1/6, 11/18], [61/66, 17/33, 19/66, 7/33, 2/33, 0, 0, 5/22, 0, 1/3, 0, 0, 0, 5/11, 2/11, 37/66], [9/14, 3/7, 5/14, 2/7, 2/7, 0, 0, 5/14, 0, 4/7, 1/7, 0, 0, 3/7, 1/7, 9/14], [2/3, 17/36, 13/36, 1/4, 1/4, 0, 0, 1/3, 0, 19/36, 2/9, 0, 1/12, 4/9, 1/12, 23/36], [17/26, 6/13, 9/26, 3/13, 3/13, 1/13, 0, 9/26, 0, 7/13, 3/13, 0, 0, 6/13, 1/13, 17/26], [8/13, 6/13, 3/13, 5/13, 4/13, 0, 1/13, 5/13, 0, 6/13, 2/13, 0, 0, 4/13, 2/13, 10/13], [8/13, 5/13, 3/13, 6/13, 4/13, 0, 2/13, 5/13, 0, 6/13, 1/13, 0, 0, 4/13, 2/13, 10/13], [5/8, 7/16, 1/4, 7/16, 1/4, 0, 3/16, 3/8, 0, 3/8, 3/16, 0, 0, 3/8, 0, 3/4], [3/4, 1/2, 3/20, 2/5, 1/5, 0, 1/10, 7/20, 0, 3/10, 0, 0, 0, 3/10, 1/5, 3/4], [2/3, 11/27, 5/27, 4/9, 8/27, 0, 1/9, 10/27, 0, 4/9, 4/27, 0, 0, 7/27, 1/9, 7/9], [13/20, 2/5, 1/4, 1/2, 1/5, 0, 0, 1/4, 0, 3/10, 1/10, 0, 0, 3/10, 1/5, 17/20], [17/27, 4/9, 2/9, 11/27, 8/27, 0, 4/27, 1/3, 0, 4/9, 1/9, 0, 0, 7/27, 1/9, 22/27], [7/10, 2/5, 3/10, 2/5, 1/5, 0, 1/5, 3/10, 0, 2/5, 1/5, 0, 1/5, 2/5, 0, 7/10], [9/14, 2/7, 5/14, 3/7, 2/7, 0, 1/7, 5/14, 0, 4/7, 0, 0, 0, 3/7, 1/7, 9/14], [17/27, 8/27, 8/27, 13/27, 8/27, 0, 5/27, 10/27, 0, 14/27, 0, 0, 0, 10/27, 4/27, 19/27], [66/91, 19/91, 29/91, 44/91, 24/91, 0, 15/91, 30/91, 0, 4/7, 0, 0, 0, 5/13, 1/13, 57/91], [17/22, 7/33, 29/66, 17/33, 2/33, 0, 0, 5/66, 0, 1/3, 0, 0, 0, 5/11, 2/11, 47/66], [14/19, 6/19, 23/57, 28/57, 1/19, 0, 10/57, 5/19, 0, 29/57, 0, 5/19, 0, 20/57, 3/19, 34/57], [17/26, 3/13, 9/26, 6/13, 3/13, 1/13, 3/13, 9/26, 0, 7/13, 0, 0, 0, 6/13, 1/13, 17/26], [13/16, 5/16, 3/16, 7/16, 1/4, 0, 1/16, 5/16, 0, 1/2, 3/16, 0, 0, 1/4, 0, 11/16], [1, 13/42, 5/21, 5/14, 2/21, 0, 1/14, 4/21, 0, 3/7, 5/42, 0, 0, 1/3, 0, 4/7], [7/10, 13/30, 11/30, 3/10, 1/5, 0, 1/10, 3/10, 0, 7/15, 7/30, 0, 1/5, 7/15, 0, 19/30], [11/14, 19/42, 17/42, 5/14, 0, 0, 1/14, 3/14, 0, 10/21, 1/6, 2/7, 0, 1/3, 1/7, 25/42], [14/17, 7/17, 7/17, 6/17, 0, 0, 3/17, 2/17, 0, 8/17, 2/17, 4/17, 0, 5/17, 1/17, 11/17], [2/3, 5/12, 1/3, 1/4, 1/6, 1/6, 1/12, 1/3, 0, 1/2, 1/4, 0, 0, 1/2, 0, 2/3], [23/30, 1/6, 1/10, 0, 11/30, 0, 1/2, 0, 0, 17/30, 3/10, 0, 0, 17/30, 11/30, 3/10], [44/51, 1/17, 7/51, 8/51, 4/17, 0, 31/51, 0, 0, 8/17, 8/51, 0, 0, 9/17, 5/17, 19/51], [13/20, 1/20, 7/20, 3/20, 2/5, 0, 9/20, 1/4, 0, 3/5, 7/20, 0, 0, 2/5, 1/5, 11/20], [9/13, 5/13, 0, 4/13, 6/13, 0, 6/13, 0, 0, 6/13, 5/13, 0, 0, 4/13, 4/13, 7/13], [17/27, 4/9, 0, 2/9, 1/3, 0, 8/27, 0, 0, 17/27, 11/27, 0, 0, 14/27, 2/9, 14/27], [41/55, 16/55, 0, 2/11, 2/5, 0, 6/11, 0, 0, 23/55, 24/55, 0, 0, 18/55, 17/55, 29/55], [2/3, 1/3, 0, 5/18, 7/18, 0, 1/2, 0, 0, 1/2, 4/9, 1/18, 0, 1/3, 5/18, 5/9], [58/79, 24/79, 0, 15/79, 33/79, 0, 45/79, 0, 0, 31/79, 36/79, 0, 7/79, 27/79, 22/79, 40/79], [16/21, 1/3, 5/21, 2/7, 8/21, 0, 11/21, 0, 0, 8/21, 10/21, 0, 0, 3/7, 1/21, 3/7], [5/7, 1/3, 2/7, 2/7, 8/21, 0, 10/21, 0, 0, 10/21, 3/7, 0, 0, 8/21, 0, 11/21], [7/9, 1/3, 2/9, 10/27, 8/27, 0, 10/27, 0, 0, 14/27, 11/27, 0, 0, 4/9, 0, 13/27], [13/18, 1/3, 5/18, 1/3, 1/3, 0, 1/2, 0, 0, 4/9, 1/2, 0, 0, 7/18, 1/18, 4/9], [22/31, 9/31, 9/31, 10/31, 12/31, 0, 15/31, 0, 0, 12/31, 16/31, 0, 0, 13/31, 1/31, 15/31], [11/18, 1/3, 1/18, 2/9, 4/9, 0, 1/2, 0, 0, 5/9, 7/18, 0, 0, 5/18, 1/6, 2/3], [11/18, 1/3, 1/6, 2/9, 4/9, 0, 1/2, 0, 0, 5/9, 7/18, 0, 0, 5/18, 1/18, 2/3], [19/32, 5/16, 3/32, 1/4, 7/16, 0, 15/32, 0, 0, 9/16, 13/32, 0, 0, 9/32, 5/32, 11/16], [7/12, 1/3, 1/12, 1/4, 5/12, 0, 1/2, 0, 0, 7/12, 5/12, 0, 0, 1/4, 1/6, 2/3], [22/37, 12/37, 3/37, 9/37, 16/37, 0, 18/37, 0, 1/37, 21/37, 15/37, 0, 0, 10/37, 6/37, 25/37], [13/21, 1/3, 1/7, 5/21, 3/7, 1/21, 10/21, 0, 0, 4/7, 8/21, 0, 0, 2/7, 2/21, 2/3], [7/12, 1/3, 1/12, 1/3, 1/3, 0, 7/12, 0, 0, 1/2, 7/12, 0, 0, 1/4, 1/4, 1/2], [4/7, 1/3, 1/21, 2/7, 8/21, 0, 11/21, 0, 0, 4/7, 10/21, 0, 0, 5/21, 5/21, 13/21], [3/5, 1/3, 1/15, 1/3, 1/3, 1/15, 8/15, 0, 0, 8/15, 8/15, 0, 0, 4/15, 4/15, 8/15], [10/17, 5/17, 1/17, 6/17, 8/17, 0, 7/17, 0, 0, 8/17, 8/17, 0, 0, 5/17, 5/17, 11/17], [2/3, 5/19, 5/19, 6/19, 8/19, 0, 29/57, 0, 0, 20/57, 32/57, 0, 0, 23/57, 1/19, 29/57], [13/22, 3/11, 1/22, 7/22, 9/22, 0, 5/11, 0, 0, 1/2, 1/2, 1/22, 0, 7/22, 3/11, 7/11], [2/3, 1/5, 1/5, 4/15, 2/5, 0, 7/15, 0, 0, 2/5, 8/15, 0, 2/15, 1/3, 1/5, 3/5], [23/34, 5/17, 3/17, 11/34, 13/34, 5/34, 15/34, 0, 0, 8/17, 8/17, 0, 0, 13/34, 5/34, 19/34], [8/13, 5/13, 1/13, 4/13, 4/13, 0, 5/13, 0, 0, 8/13, 6/13, 2/13, 0, 5/13, 3/13, 7/13], [13/18, 1/3, 1/9, 5/18, 7/18, 1/6, 1/2, 0, 0, 4/9, 4/9, 0, 0, 7/18, 1/6, 1/2], [2/3, 1/3, 1/5, 4/15, 2/5, 2/15, 7/15, 0, 0, 8/15, 2/5, 0, 0, 1/3, 1/15, 3/5], [2/3, 1/3, 1/6, 1/3, 1/3, 1/6, 1/2, 0, 0, 1/2, 1/2, 0, 0, 1/3, 1/6, 1/2], [13/19, 6/19, 3/19, 6/19, 7/19, 3/19, 9/19, 0, 1/19, 9/19, 9/19, 0, 0, 7/19, 3/19, 10/19], [11/15, 2/5, 4/15, 4/15, 1/3, 0, 2/5, 0, 0, 7/15, 7/15, 0, 0, 8/15, 0, 2/5], [13/17, 6/17, 4/17, 6/17, 5/17, 0, 6/17, 0, 0, 9/17, 7/17, 0, 0, 8/17, 0, 8/17], [7/10, 2/5, 3/10, 3/10, 3/10, 0, 2/5, 0, 0, 1/2, 1/2, 0, 0, 1/2, 0, 2/5], [19/27, 10/27, 8/27, 8/27, 1/3, 0, 10/27, 0, 0, 13/27, 13/27, 0, 0, 14/27, 0, 4/9], [22/31, 12/31, 9/31, 9/31, 10/31, 0, 12/31, 0, 1/31, 15/31, 15/31, 0, 0, 16/31, 0, 13/31], [17/24, 3/8, 7/24, 7/24, 1/3, 0, 3/8, 1/24, 0, 1/2, 11/24, 0, 0, 1/2, 0, 11/24], [7/9, 10/27, 8/27, 2/9, 1/3, 0, 4/9, 0, 0, 11/27, 13/27, 0, 0, 14/27, 0, 10/27], [6/7, 2/7, 2/7, 2/7, 2/7, 0, 3/7, 0, 0, 3/7, 3/7, 0, 0, 3/7, 0, 3/7], [9/11, 16/55, 17/55, 18/55, 14/55, 0, 23/55, 0, 0, 26/55, 5/11, 0, 0, 2/5, 0, 24/55], [5/7, 8/21, 1/3, 2/7, 2/7, 0, 3/7, 0, 0, 10/21, 11/21, 0, 0, 10/21, 0, 8/21], [11/15, 14/45, 16/45, 4/15, 1/3, 0, 2/5, 0, 0, 19/45, 23/45, 0, 0, 22/45, 0, 4/9], [3/4, 11/36, 13/36, 1/4, 1/3, 0, 5/12, 1/12, 0, 4/9, 17/36, 0, 0, 4/9, 0, 17/36], [32/33, 1/11, 7/33, 2/33, 2/11, 0, 19/33, 0, 0, 4/11, 8/33, 0, 0, 5/11, 3/11, 13/33], [1, 2/13, 1/13, 2/39, 10/39, 0, 20/39, 0, 0, 1/3, 16/39, 0, 0, 4/13, 3/13, 17/39], [31/40, 3/10, 1/10, 7/40, 17/40, 0, 5/8, 0, 0, 3/10, 1/2, 0, 0, 3/8, 7/40, 17/40], [66/85, 11/85, 3/17, 2/17, 32/85, 0, 9/17, 0, 0, 28/85, 44/85, 0, 0, 23/85, 27/85, 49/85], [10/13, 15/52, 3/52, 9/52, 21/52, 0, 15/26, 0, 0, 19/52, 6/13, 0, 7/52, 9/26, 1/4, 25/52], [26/35, 6/35, 1/7, 1/7, 12/35, 0, 4/7, 0, 1/7, 13/35, 19/35, 0, 0, 8/35, 12/35, 19/35], [9/11, 2/11, 2/11, 1/11, 4/11, 0, 6/11, 1/11, 0, 4/11, 5/11, 0, 0, 3/11, 3/11, 6/11], [29/35, 9/35, 1/7, 1/7, 13/35, 1/7, 4/7, 0, 0, 12/35, 16/35, 0, 0, 12/35, 8/35, 16/35], [5/6, 7/30, 11/30, 0, 3/10, 0, 13/30, 0, 0, 1/2, 11/30, 0, 0, 3/10, 1/10, 17/30], [1, 1/5, 1/5, 0, 1/5, 0, 2/5, 0, 0, 2/5, 2/5, 0, 0, 2/5, 1/5, 2/5], [34/43, 17/43, 7/43, 0, 12/43, 0, 15/43, 0, 0, 20/43, 20/43, 0, 10/43, 25/43, 7/43, 15/43], [1, 1/5, 1/5, 1/5, 1/5, 0, 2/5, 0, 0, 2/5, 2/5, 0, 0, 2/5, 0, 2/5], [1, 4/73, 20/73, 9/73, 12/73, 0, 24/73, 13/73, 0, 32/73, 29/73, 0, 0, 21/73, 1/73, 40/73], [8/9, 1/5, 17/45, 0, 8/45, 0, 7/15, 0, 0, 4/9, 4/15, 0, 0, 13/45, 1/45, 29/45], [9/11, 3/11, 2/11, 2/11, 4/11, 2/11, 6/11, 0, 0, 4/11, 5/11, 0, 0, 4/11, 2/11, 5/11], [5/8, 5/16, 3/16, 3/16, 7/16, 0, 1/2, 0, 0, 9/16, 3/8, 0, 0, 1/4, 1/16, 11/16], [32/51, 5/17, 3/17, 3/17, 22/51, 0, 25/51, 0, 0, 29/51, 19/51, 0, 0, 4/17, 5/51, 12/17], [19/30, 3/10, 1/6, 1/6, 13/30, 0, 1/2, 0, 0, 17/30, 11/30, 0, 0, 7/30, 1/10, 7/10], [5/8, 3/10, 7/40, 7/40, 17/40, 0, 1/2, 0, 0, 23/40, 3/8, 0, 0, 9/40, 1/10, 7/10], [5/8, 3/10, 7/40, 7/40, 17/40, 0, 1/2, 0, 0, 23/40, 3/8, 1/40, 0, 9/40, 1/10, 7/10], [76/121, 36/121, 21/121, 21/121, 52/121, 0, 60/121, 0, 1/121, 69/121, 45/121, 0, 0, 28/121, 12/121, 85/121], [53/84, 25/84, 5/28, 5/28, 3/7, 0, 41/84, 1/84, 0, 4/7, 31/84, 0, 0, 5/21, 2/21, 59/84], [31/49, 15/49, 9/49, 9/49, 3/7, 1/49, 24/49, 0, 0, 4/7, 18/49, 0, 0, 12/49, 4/49, 34/49], [23/30, 1/6, 13/30, 0, 3/10, 0, 11/30, 0, 0, 1/2, 13/30, 0, 0, 3/10, 1/10, 19/30], [3/4, 1/4, 5/12, 0, 1/4, 0, 5/12, 0, 0, 7/12, 5/12, 0, 0, 1/4, 1/12, 7/12], [58/85, 19/85, 23/85, 2/17, 28/85, 0, 49/85, 0, 0, 44/85, 8/17, 0, 0, 11/85, 3/17, 53/85], [31/40, 7/40, 17/40, 1/40, 3/10, 0, 3/8, 7/40, 0, 1/2, 17/40, 0, 0, 3/10, 1/10, 5/8], [27/35, 6/35, 12/35, 1/7, 12/35, 0, 16/35, 1/7, 0, 16/35, 3/7, 0, 0, 9/35, 1/7, 22/35], [12/17, 5/17, 4/17, 5/17, 5/17, 3/17, 9/17, 0, 0, 8/17, 9/17, 0, 0, 5/17, 3/17, 8/17], [11/15, 1/3, 1/3, 1/5, 1/5, 1/5, 2/5, 0, 0, 8/15, 8/15, 0, 0, 2/5, 2/15, 2/5], [15/17, 19/85, 23/85, 27/85, 11/85, 3/17, 32/85, 0, 0, 44/85, 8/17, 0, 0, 28/85, 0, 36/85], [20/27, 1/9, 1/3, 2/9, 4/9, 0, 11/27, 0, 0, 8/27, 14/27, 0, 0, 5/27, 1/3, 17/27], [7/10, 0, 3/10, 1/5, 2/5, 0, 1/2, 0, 0, 2/5, 1/2, 0, 0, 3/10, 3/10, 3/5], [3/4, 1/5, 3/10, 1/4, 7/20, 3/20, 9/20, 0, 0, 2/5, 1/2, 0, 0, 7/20, 3/20, 11/20], [19/30, 1/6, 13/30, 0, 3/10, 0, 7/30, 0, 0, 11/30, 7/10, 0, 0, 17/30, 1/10, 1/2], [22/29, 11/87, 37/87, 0, 8/29, 0, 9/29, 6/29, 0, 40/87, 44/87, 0, 0, 31/87, 5/29, 53/87], [8/11, 2/11, 2/11, 2/11, 4/11, 0, 6/11, 0, 2/11, 4/11, 6/11, 0, 0, 2/11, 4/11, 6/11], [2/3, 3/10, 1/5, 3/10, 2/5, 0, 17/30, 0, 1/10, 11/30, 17/30, 0, 0, 11/30, 1/10, 7/15], [2/3, 1/4, 1/8, 1/4, 3/8, 0, 13/24, 0, 1/8, 5/12, 13/24, 0, 1/8, 7/24, 1/4, 13/24], [3/4, 1/4, 1/4, 1/4, 1/3, 1/6, 1/2, 0, 1/12, 5/12, 1/2, 0, 0, 1/3, 1/6, 1/2], [23/30, 7/45, 37/90, 0, 4/15, 0, 1/3, 7/30, 1/30, 43/90, 22/45, 0, 0, 31/90, 1/6, 53/90], [13/17, 2/17, 6/17, 3/17, 6/17, 0, 8/17, 3/17, 0, 8/17, 7/17, 0, 0, 5/17, 3/17, 10/17], [7/9, 2/9, 1/3, 2/9, 1/3, 1/9, 4/9, 1/9, 0, 4/9, 4/9, 0, 0, 1/3, 1/9, 5/9], [19/26, 5/26, 11/26, 1/26, 4/13, 0, 9/26, 7/26, 0, 6/13, 1/2, 0, 0, 5/13, 1/13, 15/26], [3/4, 1/6, 5/12, 0, 1/4, 0, 1/3, 1/4, 0, 1/2, 1/2, 0, 0, 1/3, 1/6, 7/12], [5/7, 4/21, 8/21, 0, 2/7, 0, 2/7, 2/7, 0, 11/21, 10/21, 0, 0, 8/21, 1/7, 13/21], [13/17, 3/17, 7/17, 1/17, 5/17, 1/17, 6/17, 4/17, 0, 8/17, 8/17, 0, 0, 6/17, 2/17, 10/17], [10/13, 3/13, 5/13, 2/13, 4/13, 2/13, 5/13, 2/13, 0, 6/13, 6/13, 0, 0, 5/13, 1/13, 7/13], [16/25, 11/25, 0, 6/25, 8/25, 0, 7/25, 0, 0, 16/25, 2/5, 0, 0, 13/25, 1/5, 13/25], [7/9, 1/3, 0, 7/18, 5/18, 0, 1/3, 0, 0, 5/9, 7/18, 0, 0, 4/9, 0, 1/2], [7/9, 1/3, 0, 7/18, 5/18, 1/6, 1/3, 0, 0, 5/9, 7/18, 0, 0, 4/9, 0, 1/2], [3/5, 5/11, 0, 12/55, 18/55, 0, 16/55, 0, 0, 36/55, 21/55, 0, 0, 28/55, 2/11, 31/55], [12/17, 8/17, 0, 3/17, 3/17, 0, 5/17, 0, 0, 9/17, 6/17, 0, 3/17, 11/17, 2/17, 8/17], [5/7, 3/7, 0, 2/7, 2/7, 0, 4/7, 0, 0, 2/7, 3/7, 0, 0, 4/7, 0, 3/7], [7/10, 9/20, 0, 7/20, 1/5, 1/5, 9/20, 0, 0, 2/5, 7/20, 0, 0, 3/5, 0, 1/2], [4/7, 3/7, 0, 2/7, 2/7, 0, 3/7, 0, 0, 4/7, 2/7, 0, 0, 3/7, 0, 5/7], [9/14, 13/28, 0, 11/28, 1/7, 0, 13/28, 0, 0, 3/7, 11/28, 1/7, 0, 4/7, 0, 1/2], [4/7, 3/7, 0, 2/7, 2/7, 1/7, 3/7, 0, 0, 4/7, 2/7, 0, 0, 3/7, 0, 5/7], [14/19, 8/19, 0, 6/19, 0, 0, 8/19, 0, 0, 8/19, 6/19, 0, 5/19, 11/19, 1/19, 10/19], [19/23, 7/23, 0, 6/23, 0, 0, 10/23, 0, 0, 10/23, 3/23, 0, 4/23, 16/23, 2/23, 11/23], [14/19, 8/19, 0, 6/19, 0, 0, 8/19, 0, 0, 8/19, 6/19, 3/19, 5/19, 11/19, 1/19, 10/19], [93/121, 52/121, 0, 36/121, 12/121, 21/121, 52/121, 0, 0, 45/121, 36/121, 0, 21/121, 76/121, 1/121, 61/121], [5/8, 7/16, 0, 5/16, 1/4, 1/4, 7/16, 0, 0, 1/2, 5/16, 0, 0, 1/2, 0, 5/8], [57/80, 2/5, 0, 27/80, 3/16, 21/80, 7/16, 0, 0, 9/20, 3/10, 0, 0, 47/80, 1/16, 41/80], [27/37, 16/37, 0, 12/37, 6/37, 9/37, 16/37, 0, 0, 15/37, 12/37, 0, 3/37, 22/37, 1/37, 19/37], [11/18, 4/9, 1/18, 2/9, 1/3, 0, 5/18, 0, 0, 2/3, 7/18, 0, 0, 1/2, 1/6, 5/9], [11/18, 4/9, 1/6, 2/9, 1/3, 0, 5/18, 0, 0, 2/3, 7/18, 0, 0, 1/2, 1/18, 5/9], [7/12, 5/12, 1/12, 1/4, 1/3, 0, 1/4, 0, 0, 2/3, 5/12, 0, 0, 1/2, 1/6, 7/12], [17/28, 3/7, 3/28, 1/4, 9/28, 0, 2/7, 0, 0, 19/28, 11/28, 1/28, 0, 13/28, 1/7, 4/7], [22/37, 16/37, 3/37, 9/37, 12/37, 0, 10/37, 0, 1/37, 25/37, 15/37, 0, 0, 18/37, 6/37, 21/37], [13/21, 3/7, 1/7, 5/21, 1/3, 1/21, 2/7, 0, 0, 2/3, 8/21, 0, 0, 10/21, 2/21, 4/7], [4/7, 3/7, 1/14, 2/7, 5/14, 0, 3/14, 0, 0, 9/14, 3/7, 0, 0, 1/2, 3/14, 4/7], [3/5, 23/55, 0, 18/55, 14/55, 0, 16/55, 0, 0, 38/55, 5/11, 0, 0, 24/55, 2/11, 29/55], [23/35, 13/35, 0, 13/35, 9/35, 0, 11/35, 0, 0, 23/35, 3/7, 1/7, 0, 2/5, 1/7, 19/35], [10/17, 8/17, 1/17, 5/17, 6/17, 0, 4/17, 0, 1/17, 11/17, 7/17, 0, 0, 8/17, 4/17, 9/17], [5/9, 5/12, 0, 1/4, 1/3, 0, 11/36, 0, 1/12, 23/36, 17/36, 0, 0, 17/36, 1/4, 5/9], [3/5, 33/80, 0, 23/80, 3/10, 0, 21/80, 0, 1/16, 53/80, 7/16, 0, 0, 39/80, 3/16, 11/20], [7/9, 1/3, 1/6, 7/18, 5/18, 1/18, 1/3, 0, 0, 5/9, 7/18, 0, 0, 4/9, 0, 1/2], [13/18, 1/3, 0, 4/9, 2/9, 0, 1/3, 0, 0, 11/18, 4/9, 0, 0, 7/18, 0, 1/2], [13/18, 1/3, 0, 4/9, 2/9, 0, 1/3, 0, 0, 11/18, 4/9, 1/6, 0, 7/18, 0, 1/2], [13/18, 1/3, 0, 4/9, 2/9, 1/6, 1/3, 0, 0, 11/18, 4/9, 0, 0, 7/18, 0, 1/2], [9/13, 5/13, 0, 6/13, 4/13, 0, 4/13, 0, 0, 8/13, 5/13, 2/13, 0, 4/13, 2/13, 7/13], [13/17, 5/17, 0, 7/17, 3/17, 0, 5/17, 0, 0, 11/17, 7/17, 3/17, 0, 6/17, 1/17, 9/17], [37/49, 15/49, 0, 3/7, 9/49, 0, 15/49, 0, 0, 31/49, 3/7, 9/49, 4/49, 18/49, 1/49, 25/49], [5/7, 1/3, 0, 3/7, 5/21, 2/21, 1/3, 0, 0, 13/21, 3/7, 1/7, 0, 8/21, 1/21, 11/21], [7/9, 1/3, 1/18, 7/18, 5/18, 1/6, 1/3, 0, 0, 5/9, 7/18, 0, 0, 4/9, 0, 1/2], [3/4, 1/3, 1/8, 3/8, 7/24, 1/8, 1/3, 0, 0, 7/12, 3/8, 0, 0, 5/12, 0, 13/24], [3/4, 1/3, 1/12, 5/12, 1/4, 1/6, 1/3, 0, 0, 7/12, 5/12, 0, 0, 5/12, 0, 1/2], [3/4, 5/16, 3/32, 13/32, 9/32, 5/32, 5/16, 0, 0, 9/16, 13/32, 0, 0, 7/16, 0, 17/32], [3/4, 9/28, 3/28, 11/28, 2/7, 1/7, 9/28, 1/28, 0, 4/7, 11/28, 0, 0, 3/7, 0, 15/28], [3/5, 19/55, 2/11, 12/55, 24/55, 0, 28/55, 0, 0, 6/11, 21/55, 0, 0, 16/55, 0, 37/55], [3/5, 5/11, 2/11, 12/55, 18/55, 0, 16/55, 0, 0, 36/55, 21/55, 0, 0, 28/55, 0, 31/55], [43/84, 3/7, 1/84, 25/84, 5/28, 0, 3/7, 0, 0, 53/84, 25/84, 5/28, 2/21, 31/84, 0, 16/21], [3/5, 13/35, 1/7, 9/35, 13/35, 1/7, 16/35, 0, 0, 4/7, 12/35, 0, 0, 12/35, 0, 24/35], [3/5, 3/7, 1/7, 9/35, 11/35, 1/7, 12/35, 0, 0, 22/35, 12/35, 0, 0, 16/35, 0, 22/35], [15/28, 3/7, 1/28, 9/28, 1/4, 1/7, 3/7, 0, 0, 17/28, 9/28, 3/28, 0, 11/28, 0, 5/7], [1/2, 3/8, 0, 3/8, 0, 0, 3/8, 0, 0, 3/4, 3/8, 0, 0, 1/2, 1/4, 1/2], [7/13, 6/13, 0, 5/13, 0, 0, 5/13, 0, 0, 8/13, 6/13, 0, 2/13, 6/13, 2/13, 7/13], [8/15, 8/15, 0, 8/15, 1/5, 1/5, 2/5, 0, 0, 8/15, 2/5, 0, 0, 1/3, 1/5, 8/15], [5/9, 4/9, 0, 4/9, 0, 1/9, 4/9, 0, 0, 5/9, 4/9, 0, 1/9, 4/9, 1/9, 5/9], [7/12, 11/24, 0, 11/24, 1/4, 1/4, 3/8, 0, 1/8, 11/24, 3/8, 0, 0, 11/24, 1/8, 7/12], [5/7, 3/7, 1/14, 5/14, 3/14, 3/14, 3/7, 0, 0, 3/7, 5/14, 0, 0, 4/7, 0, 1/2], [2/3, 5/12, 1/12, 1/3, 1/4, 1/4, 5/12, 0, 0, 1/2, 1/3, 0, 0, 1/2, 0, 7/12], [19/26, 5/13, 1/13, 9/26, 5/26, 7/26, 11/26, 0, 0, 6/13, 4/13, 0, 0, 15/26, 1/26, 1/2], [7/11, 4/11, 2/11, 3/11, 4/11, 2/11, 5/11, 0, 0, 6/11, 4/11, 0, 0, 4/11, 0, 7/11], [11/17, 7/17, 3/17, 5/17, 5/17, 3/17, 6/17, 0, 0, 10/17, 6/17, 0, 0, 8/17, 0, 10/17], [5/8, 3/8, 1/8, 3/8, 1/4, 1/4, 3/8, 0, 0, 1/2, 3/8, 0, 0, 1/2, 0, 5/8], [7/11, 9/22, 3/22, 4/11, 5/22, 5/22, 9/22, 0, 0, 6/11, 4/11, 0, 0, 5/11, 0, 13/22], [11/18, 1/3, 1/9, 7/18, 5/18, 5/18, 7/18, 0, 0, 4/9, 4/9, 0, 0, 1/2, 1/18, 11/18], [5/8, 3/8, 1/8, 3/8, 1/4, 1/4, 1/2, 0, 0, 1/2, 1/2, 0, 0, 3/8, 1/8, 1/2], [2/3, 5/12, 1/6, 5/12, 1/6, 1/6, 5/12, 0, 0, 1/2, 5/12, 0, 0, 1/2, 0, 1/2], [7/10, 2/5, 1/5, 2/5, 1/10, 1/5, 2/5, 0, 0, 1/2, 2/5, 0, 1/10, 1/2, 0, 1/2], [7/11, 4/11, 1/11, 4/11, 3/11, 3/11, 5/11, 0, 1/11, 5/11, 5/11, 0, 0, 5/11, 1/11, 6/11], [7/10, 11/30, 0, 1/5, 4/15, 0, 7/30, 0, 0, 7/10, 1/3, 0, 0, 3/5, 1/6, 13/30], [29/50, 9/50, 0, 7/25, 6/25, 0, 3/50, 0, 0, 39/50, 2/5, 0, 0, 16/25, 1/10, 27/50], [8/11, 3/11, 1/11, 4/11, 2/11, 0, 3/11, 0, 0, 8/11, 4/11, 2/11, 0, 5/11, 1/11, 5/11], [1/2, 5/28, 1/7, 1/28, 2/7, 0, 9/28, 0, 1/4, 3/4, 13/28, 0, 0, 17/28, 11/28, 5/14], [13/20, 11/40, 0, 11/40, 1/5, 0, 7/40, 0, 1/8, 31/40, 3/8, 0, 0, 23/40, 1/8, 9/20], [17/27, 4/9, 2/9, 2/9, 1/3, 0, 8/27, 0, 0, 17/27, 11/27, 0, 0, 14/27, 0, 14/27], [16/25, 11/25, 1/5, 6/25, 8/25, 0, 7/25, 0, 0, 16/25, 2/5, 0, 0, 13/25, 0, 13/25], [19/27, 4/9, 2/9, 2/9, 1/3, 0, 10/27, 0, 0, 13/27, 13/27, 0, 0, 16/27, 0, 10/27], [5/7, 3/7, 1/7, 2/7, 2/7, 0, 2/7, 0, 0, 4/7, 3/7, 0, 0, 4/7, 0, 3/7], [19/25, 9/25, 1/5, 9/25, 7/25, 1/25, 8/25, 0, 0, 14/25, 2/5, 0, 0, 12/25, 0, 12/25], [57/80, 2/5, 3/16, 27/80, 21/80, 0, 3/10, 0, 0, 47/80, 7/16, 1/16, 0, 41/80, 0, 9/20], [20/29, 12/29, 5/29, 9/29, 8/29, 0, 8/29, 0, 1/29, 17/29, 13/29, 0, 0, 16/29, 0, 13/29], [2/3, 3/7, 2/7, 2/7, 2/7, 0, 8/21, 0, 0, 11/21, 11/21, 0, 0, 11/21, 0, 8/21], [2/3, 8/19, 5/19, 5/19, 6/19, 0, 20/57, 0, 1/19, 29/57, 29/57, 0, 0, 32/57, 0, 23/57], [14/17, 9/17, 0, 2/17, 9/34, 0, 1/34, 0, 0, 21/34, 5/17, 0, 0, 19/34, 7/34, 6/17], [11/15, 7/15, 0, 0, 1/15, 0, 1/5, 0, 0, 3/5, 4/15, 0, 0, 2/3, 2/15, 8/15], [8/11, 3/11, 0, 2/11, 3/22, 0, 0, 0, 0, 15/22, 5/11, 0, 0, 13/22, 1/22, 6/11], [28/45, 7/15, 1/9, 0, 8/45, 0, 1/5, 0, 0, 32/45, 4/15, 0, 0, 5/9, 1/45, 29/45], [2/3, 5/12, 1/12, 1/12, 1/4, 0, 1/6, 0, 0, 3/4, 1/3, 0, 0, 1/2, 0, 7/12], [26/35, 3/7, 1/7, 2/35, 2/7, 0, 11/35, 0, 0, 18/35, 16/35, 0, 8/35, 3/5, 1/7, 13/35], [11/18, 4/9, 2/9, 1/6, 1/3, 0, 5/18, 0, 0, 2/3, 7/18, 0, 0, 1/2, 0, 5/9], [5/8, 7/16, 3/16, 3/16, 5/16, 0, 1/4, 0, 0, 11/16, 3/8, 0, 0, 1/2, 0, 9/16], [17/30, 11/30, 7/30, 0, 3/10, 0, 1/6, 0, 0, 7/10, 13/30, 0, 0, 1/2, 1/10, 19/30], [16/25, 2/5, 3/25, 3/25, 6/25, 0, 4/25, 0, 1/25, 19/25, 9/25, 0, 0, 12/25, 0, 3/5], [11/17, 7/17, 3/17, 3/17, 5/17, 1/17, 4/17, 0, 0, 12/17, 6/17, 0, 0, 8/17, 0, 10/17], [19/32, 13/32, 7/32, 0, 9/32, 0, 7/32, 0, 1/16, 23/32, 13/32, 0, 0, 15/32, 3/32, 19/32], [17/27, 11/27, 7/27, 1/9, 1/3, 1/9, 8/27, 0, 0, 2/3, 10/27, 0, 0, 4/9, 0, 16/27], [4/7, 2/7, 2/7, 0, 2/7, 0, 0, 0, 0, 4/7, 4/7, 0, 0, 4/7, 2/7, 4/7], [1/2, 1/6, 7/30, 0, 3/10, 0, 1/10, 0, 0, 19/30, 17/30, 0, 0, 19/30, 3/10, 17/30], [5/9, 2/9, 2/9, 0, 1/9, 0, 0, 0, 0, 5/9, 5/9, 0, 0, 2/3, 2/9, 2/3], [3/5, 1/5, 1/5, 0, 1/5, 0, 0, 0, 0, 3/5, 3/5, 0, 0, 3/5, 1/5, 3/5], [23/35, 9/35, 0, 8/35, 6/35, 0, 0, 0, 0, 24/35, 17/35, 0, 0, 4/7, 2/35, 3/5], [5/8, 3/16, 0, 1/4, 3/16, 0, 0, 0, 0, 3/4, 7/16, 0, 0, 5/8, 1/16, 9/16], [25/34, 9/34, 0, 7/34, 3/34, 0, 0, 0, 3/34, 12/17, 8/17, 0, 0, 19/34, 1/34, 9/17], [3/4, 2/9, 1/36, 1/4, 1/12, 0, 0, 0, 0, 25/36, 17/36, 1/12, 0, 19/36, 0, 5/9], [9/13, 10/39, 2/39, 3/13, 2/13, 0, 0, 0, 0, 2/3, 19/39, 0, 1/13, 23/39, 0, 22/39], [5/7, 5/21, 1/21, 5/21, 1/7, 1/21, 0, 0, 0, 2/3, 10/21, 0, 0, 4/7, 0, 4/7], [23/38, 27/76, 15/76, 1/4, 9/76, 0, 3/19, 0, 0, 39/76, 17/38, 0, 21/76, 13/19, 1/76, 45/76], [8/13, 5/13, 3/13, 2/13, 4/13, 0, 3/13, 2/13, 0, 8/13, 6/13, 0, 2/13, 7/13, 1/13, 7/13], [2/3, 22/45, 14/45, 0, 4/15, 0, 0, 0, 4/15, 26/45, 22/45, 0, 0, 4/9, 2/5, 16/45], [23/45, 8/45, 7/45, 0, 4/15, 0, 14/45, 0, 4/15, 11/15, 22/45, 0, 0, 3/5, 2/5, 16/45], [23/45, 1/3, 0, 0, 4/15, 0, 14/45, 0, 4/15, 26/45, 29/45, 0, 0, 4/9, 2/5, 23/45], [10/17, 6/17, 4/17, 1/17, 5/17, 0, 3/17, 4/17, 0, 11/17, 8/17, 0, 1/17, 9/17, 2/17, 10/17], [1, 5/12, 1/12, 0, 0, 0, 1/4, 0, 0, 1/3, 1/6, 0, 0, 7/12, 1/4, 5/12], [1, 3/7, 0, 1/7, 0, 0, 1/7, 0, 0, 3/7, 1/7, 0, 0, 4/7, 1/7, 3/7], [1, 1/2, 1/5, 1/5, 0, 0, 1/10, 1/10, 0, 3/10, 0, 0, 0, 1/2, 1/5, 1/2], [1, 2/7, 0, 2/7, 0, 0, 2/7, 0, 0, 3/7, 0, 0, 0, 4/7, 1/7, 3/7], [1, 2/5, 1/5, 1/5, 0, 0, 1/5, 0, 0, 2/5, 0, 0, 0, 2/5, 0, 3/5], [7/9, 4/9, 0, 1/9, 0, 0, 1/3, 0, 0, 4/9, 0, 0, 0, 4/9, 0, 7/9], [5/7, 3/7, 0, 0, 0, 0, 2/7, 0, 0, 4/7, 1/7, 0, 0, 4/7, 0, 5/7], [33/35, 17/35, 0, 9/35, 0, 6/35, 11/35, 0, 0, 9/35, 3/35, 0, 0, 4/7, 1/7, 17/35], [21/25, 2/5, 0, 6/25, 0, 3/25, 2/5, 0, 0, 9/25, 6/25, 0, 3/25, 16/25, 1/25, 13/25], [8/9, 4/9, 0, 0, 0, 0, 2/9, 0, 0, 4/9, 2/9, 0, 0, 2/3, 2/9, 4/9], [5/6, 1/2, 0, 0, 0, 0, 1/6, 0, 0, 1/2, 1/6, 0, 0, 2/3, 1/6, 1/2], [11/15, 2/5, 0, 0, 0, 0, 2/15, 0, 0, 8/15, 1/3, 0, 0, 11/15, 1/5, 8/15], [19/22, 9/22, 0, 0, 0, 0, 3/11, 0, 0, 5/11, 3/11, 0, 1/22, 15/22, 2/11, 5/11], [4/5, 2/5, 0, 0, 0, 0, 1/5, 0, 0, 3/5, 1/5, 0, 0, 3/5, 0, 3/5], [5/7, 3/7, 0, 0, 0, 0, 1/7, 0, 0, 4/7, 2/7, 0, 0, 5/7, 1/7, 4/7], [8/11, 5/11, 0, 0, 0, 0, 2/11, 0, 1/22, 13/22, 3/11, 0, 0, 15/22, 3/22, 6/11], [10/13, 6/13, 0, 0, 0, 0, 3/13, 0, 0, 7/13, 3/13, 0, 1/13, 9/13, 1/13, 7/13], [10/13, 6/13, 0, 0, 0, 1/13, 3/13, 0, 0, 7/13, 3/13, 0, 0, 9/13, 1/13, 7/13], [3/5, 3/10, 0, 1/10, 0, 0, 1/10, 0, 0, 3/5, 3/10, 0, 0, 4/5, 1/5, 3/5], [7/10, 3/10, 0, 1/10, 0, 0, 0, 0, 0, 3/5, 2/5, 0, 0, 7/10, 1/10, 3/5], [19/22, 9/22, 0, 3/22, 0, 2/11, 3/11, 0, 0, 5/11, 3/11, 0, 0, 15/22, 1/22, 5/11], [5/6, 1/2, 1/6, 0, 0, 0, 1/6, 0, 0, 1/2, 0, 0, 0, 1/2, 0, 2/3], [30/49, 16/49, 10/49, 9/49, 3/7, 0, 25/49, 0, 0, 27/49, 18/49, 0, 0, 13/49, 0, 34/49], [5/8, 7/24, 1/8, 0, 1/3, 0, 13/24, 0, 0, 13/24, 1/4, 0, 0, 5/24, 0, 5/6], [4/7, 24/91, 15/91, 3/91, 4/13, 0, 48/91, 0, 1/13, 51/91, 27/91, 0, 0, 16/91, 0, 79/91], [39/49, 13/49, 19/49, 9/49, 15/49, 3/49, 22/49, 0, 0, 24/49, 18/49, 0, 0, 16/49, 0, 4/7], [13/15, 1/5, 2/5, 0, 2/15, 0, 7/15, 0, 0, 7/15, 4/15, 0, 0, 4/15, 0, 2/3], [15/17, 7/34, 13/34, 0, 3/17, 1/34, 8/17, 0, 0, 15/34, 9/34, 0, 0, 5/17, 0, 11/17], [103/129, 11/43, 17/43, 7/43, 35/129, 5/43, 58/129, 0, 0, 64/129, 46/129, 0, 0, 40/129, 0, 76/129], [61/75, 19/75, 29/75, 11/75, 7/25, 3/25, 34/75, 0, 0, 12/25, 26/75, 0, 0, 8/25, 0, 44/75], [4/5, 6/25, 2/5, 4/25, 7/25, 3/25, 11/25, 1/25, 0, 12/25, 9/25, 0, 0, 8/25, 0, 3/5], [3/5, 1/3, 0, 0, 4/15, 0, 8/15, 0, 0, 8/15, 1/5, 0, 0, 4/15, 0, 13/15], [3/5, 7/15, 0, 0, 2/15, 0, 4/15, 0, 0, 2/3, 1/5, 0, 0, 8/15, 0, 11/15], [6/11, 9/22, 0, 5/22, 3/22, 0, 9/22, 0, 0, 7/11, 5/22, 3/22, 0, 4/11, 0, 9/11], [7/15, 1/3, 0, 4/15, 2/15, 0, 4/15, 0, 0, 8/15, 1/5, 0, 0, 2/5, 0, 1], [5/11, 3/11, 0, 2/11, 2/11, 0, 4/11, 0, 0, 6/11, 3/11, 0, 0, 4/11, 0, 1], [1/2, 3/8, 0, 1/4, 1/8, 0, 3/8, 0, 0, 5/8, 1/4, 1/8, 0, 3/8, 0, 7/8], [1/2, 5/12, 0, 1/4, 1/12, 0, 5/12, 0, 0, 2/3, 1/4, 1/12, 0, 1/3, 0, 5/6], [1/2, 7/16, 0, 5/16, 3/16, 0, 7/16, 0, 0, 5/8, 5/16, 3/16, 0, 3/8, 0, 3/4], [5/9, 7/18, 0, 5/18, 1/6, 0, 7/18, 0, 0, 2/3, 5/18, 1/6, 0, 1/3, 0, 7/9], [15/22, 9/22, 5/22, 3/11, 3/11, 3/22, 7/22, 0, 0, 13/22, 4/11, 0, 1/22, 1/2, 0, 6/11], [2/3, 7/18, 5/18, 1/6, 1/3, 1/6, 1/3, 0, 0, 11/18, 7/18, 0, 0, 4/9, 0, 5/9], [1, 2/7, 0, 2/7, 1/7, 0, 1/7, 0, 0, 4/7, 2/7, 0, 0, 3/7, 0, 3/7], [1, 5/18, 1/9, 7/18, 1/6, 0, 1/6, 0, 0, 5/9, 5/18, 1/18, 0, 1/3, 0, 4/9], [1, 1/7, 0, 2/7, 1/7, 0, 2/7, 0, 0, 4/7, 2/7, 0, 0, 3/7, 0, 3/7], [1, 0, 2/9, 2/9, 1/9, 0, 2/9, 0, 0, 4/9, 4/9, 0, 0, 1/3, 0, 5/9], [1, 1/19, 5/19, 5/38, 3/19, 0, 6/19, 7/38, 0, 17/38, 15/38, 0, 0, 11/38, 0, 21/38], [7/9, 2/9, 0, 2/9, 1/9, 0, 0, 0, 0, 2/3, 4/9, 0, 0, 5/9, 0, 5/9], [1, 0, 2/7, 2/7, 1/7, 0, 1/7, 0, 0, 3/7, 3/7, 0, 0, 2/7, 0, 4/7], [5/7, 1/7, 0, 2/7, 1/7, 0, 0, 0, 0, 5/7, 3/7, 0, 0, 4/7, 0, 4/7], [5/6, 1/6, 0, 1/4, 1/12, 0, 1/2, 0, 0, 1/2, 0, 0, 0, 2/3, 1/4, 5/12], [13/16, 1/4, 0, 5/16, 1/16, 1/16, 7/16, 0, 0, 1/2, 0, 0, 0, 11/16, 3/16, 7/16], [14/15, 0, 0, 1/5, 1/5, 0, 8/15, 0, 0, 8/15, 2/15, 0, 0, 8/15, 1/5, 1/3], [33/40, 1/10, 0, 3/20, 9/40, 0, 5/8, 0, 0, 9/20, 3/20, 0, 0, 11/20, 13/40, 2/5], [19/24, 1/8, 0, 0, 1/4, 0, 13/24, 0, 0, 13/24, 1/6, 0, 0, 2/3, 3/8, 7/24], [4/5, 2/15, 0, 1/5, 1/15, 0, 8/15, 0, 0, 8/15, 0, 0, 0, 2/3, 1/5, 7/15], [29/40, 7/20, 0, 9/40, 1/8, 7/40, 3/8, 0, 0, 11/20, 1/5, 0, 0, 29/40, 1/8, 17/40], [3/4, 2/9, 0, 1/4, 1/36, 1/12, 17/36, 0, 0, 5/9, 0, 0, 0, 25/36, 1/12, 19/36], [3/4, 5/14, 1/7, 9/28, 5/28, 1/4, 11/28, 0, 0, 1/2, 2/7, 0, 0, 17/28, 1/28, 13/28], [13/18, 1/3, 5/27, 7/18, 5/54, 5/18, 23/54, 0, 0, 14/27, 8/27, 0, 0, 31/54, 1/54, 25/54], [3/4, 1/3, 1/6, 13/36, 5/36, 1/4, 5/12, 0, 0, 1/2, 5/18, 1/18, 0, 7/12, 1/36, 17/36], [15/22, 3/11, 3/11, 9/22, 1/22, 7/22, 1/2, 0, 0, 6/11, 4/11, 0, 0, 1/2, 1/22, 9/22], [8/9, 1/4, 5/36, 7/36, 1/12, 0, 1/2, 0, 0, 13/36, 2/9, 0, 1/4, 11/18, 1/12, 5/12], [59/80, 9/20, 0, 27/80, 3/16, 23/80, 33/80, 0, 0, 2/5, 3/10, 0, 0, 9/16, 1/16, 41/80], [31/36, 1/2, 1/9, 7/36, 1/12, 1/4, 1/4, 0, 0, 7/18, 2/9, 0, 0, 23/36, 1/12, 5/12], [19/27, 0, 13/27, 8/27, 14/27, 0, 10/27, 0, 0, 13/27, 8/27, 0, 0, 1/3, 10/27, 4/9], [8/11, 3/11, 3/11, 4/11, 4/11, 0, 5/11, 0, 0, 6/11, 4/11, 2/11, 0, 3/11, 3/11, 5/11], [7/10, 1/10, 13/30, 11/30, 2/5, 0, 11/30, 3/10, 0, 8/15, 1/10, 0, 0, 1/3, 1/5, 17/30], [2/3, 1/6, 5/12, 1/4, 1/2, 0, 1/3, 1/4, 0, 7/12, 1/4, 0, 0, 1/3, 1/4, 1/2], [5/7, 3/7, 0, 8/21, 10/21, 0, 8/21, 0, 0, 10/21, 1/3, 0, 0, 2/7, 2/7, 11/21], [22/31, 13/31, 1/31, 10/31, 16/31, 0, 15/31, 0, 0, 12/31, 12/31, 0, 0, 9/31, 9/31, 15/31], [2/3, 5/12, 1/12, 1/3, 1/2, 0, 5/12, 0, 0, 1/2, 1/3, 0, 0, 1/4, 1/4, 7/12], [14/19, 23/57, 1/19, 6/19, 28/57, 0, 25/57, 0, 0, 8/19, 20/57, 0, 0, 5/19, 1/3, 29/57], [8/11, 9/22, 1/22, 7/22, 1/2, 0, 5/11, 0, 0, 9/22, 4/11, 0, 1/22, 3/11, 7/22, 1/2], [5/8, 3/8, 1/8, 3/8, 1/2, 0, 3/8, 0, 0, 1/2, 3/8, 0, 0, 1/4, 1/4, 5/8], [13/20, 2/5, 3/20, 7/20, 9/20, 0, 2/5, 0, 0, 11/20, 7/20, 1/20, 0, 1/4, 1/5, 3/5], [16/25, 2/5, 3/25, 9/25, 12/25, 0, 2/5, 0, 1/25, 13/25, 9/25, 0, 0, 6/25, 6/25, 3/5], [7/11, 4/11, 2/11, 3/11, 5/11, 1/11, 5/11, 0, 0, 6/11, 4/11, 0, 0, 3/11, 1/11, 7/11], [3/5, 1/2, 1/10, 2/5, 2/5, 0, 3/10, 0, 0, 3/5, 2/5, 0, 0, 3/10, 3/10, 1/2], [2/3, 3/8, 5/24, 3/8, 3/8, 0, 1/2, 0, 0, 11/24, 1/2, 0, 1/8, 1/6, 7/24, 11/24], [5/8, 3/8, 1/8, 3/8, 3/8, 1/8, 1/2, 0, 0, 1/2, 1/2, 0, 0, 1/4, 1/4, 1/2], [3/5, 2/5, 1/10, 2/5, 1/2, 0, 3/10, 0, 0, 1/2, 2/5, 0, 0, 3/10, 3/10, 3/5], [3/5, 1/3, 2/15, 2/5, 8/15, 0, 2/5, 0, 0, 2/5, 7/15, 0, 0, 4/15, 4/15, 3/5], [7/11, 3/11, 2/11, 4/11, 6/11, 0, 4/11, 0, 0, 4/11, 5/11, 0, 0, 2/11, 4/11, 7/11], [8/13, 4/13, 2/13, 5/13, 7/13, 0, 5/13, 0, 0, 5/13, 6/13, 0, 1/13, 3/13, 4/13, 8/13], [11/18, 1/3, 1/9, 7/18, 1/2, 1/18, 7/18, 0, 0, 4/9, 4/9, 0, 0, 5/18, 5/18, 11/18], [13/19, 7/19, 4/19, 7/19, 7/19, 0, 9/19, 0, 0, 9/19, 9/19, 3/19, 0, 6/19, 3/19, 9/19], [5/7, 5/14, 3/14, 5/14, 5/14, 0, 3/7, 0, 0, 1/2, 3/7, 1/7, 1/14, 2/7, 3/14, 1/2], [8/13, 6/13, 1/13, 5/13, 6/13, 0, 4/13, 0, 1/13, 7/13, 5/13, 0, 0, 4/13, 4/13, 7/13], [5/8, 3/8, 1/8, 3/8, 1/2, 0, 1/2, 0, 1/8, 3/8, 1/2, 0, 0, 1/4, 1/4, 1/2], [2/3, 5/12, 0, 17/36, 4/9, 0, 11/36, 0, 1/12, 19/36, 13/36, 0, 0, 1/4, 1/4, 5/9], [12/17, 11/34, 3/17, 11/34, 8/17, 0, 15/34, 0, 5/34, 13/34, 15/34, 0, 0, 5/34, 13/34, 9/17], [7/11, 4/11, 1/11, 4/11, 5/11, 1/11, 5/11, 0, 1/11, 5/11, 5/11, 0, 0, 3/11, 3/11, 6/11], [1, 1/4, 1/4, 1/6, 1/3, 0, 5/12, 0, 0, 1/3, 1/3, 0, 0, 1/4, 1/4, 5/12], [4/5, 1/3, 1/5, 4/15, 2/5, 0, 7/15, 0, 0, 2/5, 2/5, 2/15, 0, 1/5, 1/3, 7/15], [1, 1/4, 1/4, 1/4, 1/4, 0, 3/8, 0, 0, 3/8, 3/8, 0, 0, 3/8, 0, 3/8], [1, 1/4, 1/4, 1/3, 1/6, 0, 1/4, 0, 0, 1/2, 1/3, 1/6, 0, 1/4, 1/12, 5/12], [1, 1/6, 11/30, 1/5, 4/15, 0, 3/10, 2/15, 0, 2/5, 1/3, 0, 0, 7/30, 1/10, 1/2], [29/44, 4/11, 1/4, 1/4, 21/44, 0, 5/11, 0, 0, 23/44, 15/44, 5/44, 0, 5/44, 2/11, 7/11], [19/25, 4/25, 2/5, 1/5, 12/25, 0, 2/5, 0, 0, 8/25, 11/25, 0, 0, 3/25, 7/25, 16/25], [7/10, 1/3, 3/10, 7/30, 13/30, 0, 7/15, 0, 0, 1/2, 11/30, 1/6, 0, 1/10, 1/5, 3/5], [5/7, 5/14, 2/7, 5/14, 2/7, 0, 1/2, 0, 0, 3/7, 1/2, 0, 0, 0, 3/7, 3/7], [11/15, 1/3, 4/15, 16/45, 14/45, 0, 22/45, 0, 0, 4/9, 23/45, 0, 0, 0, 2/5, 19/45], [19/27, 1/3, 8/27, 8/27, 10/27, 0, 14/27, 0, 0, 4/9, 13/27, 0, 0, 0, 10/27, 13/27], [2/3, 1/3, 2/9, 1/3, 1/3, 1/9, 5/9, 0, 0, 4/9, 5/9, 0, 0, 1/9, 1/3, 4/9], [1, 1/7, 5/14, 3/7, 1/14, 0, 2/7, 0, 0, 4/7, 5/14, 0, 0, 1/14, 1/7, 2/7], [1, 5/18, 7/18, 1/3, 0, 0, 1/6, 0, 0, 5/9, 4/9, 0, 0, 1/18, 1/6, 5/18], [1, 8/35, 11/35, 2/5, 2/35, 0, 9/35, 0, 0, 18/35, 3/7, 0, 0, 6/35, 0, 12/35], [1, 3/13, 4/13, 5/13, 1/13, 0, 3/13, 0, 0, 7/13, 5/13, 1/13, 0, 2/13, 1/13, 5/13], [1, 8/51, 20/51, 5/17, 8/51, 0, 4/17, 7/51, 0, 8/17, 19/51, 0, 0, 7/51, 1/17, 8/17], [1, 1/5, 13/45, 17/45, 1/45, 1/9, 4/15, 0, 0, 8/15, 4/9, 0, 0, 8/45, 0, 16/45], [6/7, 1/7, 4/7, 1/7, 2/7, 0, 1/7, 0, 0, 2/7, 3/7, 0, 0, 2/7, 2/7, 4/7], [17/20, 7/40, 11/20, 13/40, 1/10, 0, 9/40, 0, 0, 3/20, 3/8, 0, 0, 9/20, 0, 3/5], [1, 1/18, 4/9, 5/18, 2/9, 0, 1/6, 0, 0, 1/3, 7/18, 0, 0, 2/9, 1/9, 5/9], [13/17, 0, 9/17, 4/17, 8/17, 0, 6/17, 0, 0, 7/17, 6/17, 0, 0, 5/17, 6/17, 8/17], [28/37, 3/37, 15/37, 10/37, 18/37, 0, 15/37, 0, 0, 12/37, 16/37, 0, 0, 7/37, 13/37, 21/37], [29/38, 0, 21/38, 4/19, 9/19, 0, 6/19, 0, 0, 15/38, 7/19, 0, 0, 11/38, 7/19, 9/19], [12/13, 1/13, 7/13, 2/13, 4/13, 0, 1/13, 0, 0, 4/13, 6/13, 0, 0, 3/13, 3/13, 7/13], [17/23, 6/23, 12/23, 2/23, 9/23, 0, 0, 0, 0, 9/23, 11/23, 0, 0, 8/23, 8/23, 12/23], [1, 1/24, 11/24, 1/4, 1/4, 0, 1/8, 0, 0, 1/3, 5/12, 0, 0, 5/24, 1/8, 13/24], [1, 1/16, 7/16, 1/4, 1/4, 0, 3/16, 0, 0, 3/8, 3/8, 0, 0, 3/16, 1/16, 9/16], [1, 3/19, 6/19, 7/19, 3/19, 0, 3/19, 0, 0, 9/19, 7/19, 3/19, 0, 4/19, 1/19, 9/19], [1, 2/33, 14/33, 3/11, 8/33, 0, 2/11, 1/33, 0, 4/11, 13/33, 0, 0, 7/33, 1/11, 6/11], [5/7, 3/7, 2/7, 2/7, 2/7, 0, 2/7, 0, 0, 4/7, 3/7, 2/7, 0, 2/7, 2/7, 3/7], [4/5, 1/3, 1/5, 2/5, 4/15, 0, 1/3, 0, 0, 8/15, 2/5, 4/15, 0, 1/5, 1/5, 7/15], [3/4, 7/24, 1/4, 7/24, 5/12, 0, 11/24, 0, 1/8, 3/8, 11/24, 1/12, 0, 1/8, 3/8, 1/2], [5/7, 2/7, 2/7, 2/7, 3/7, 0, 3/7, 1/7, 0, 3/7, 3/7, 1/7, 0, 1/7, 2/7, 4/7], [5/7, 3/7, 2/7, 2/7, 2/7, 0, 2/7, 0, 0, 4/7, 3/7, 1/7, 1/7, 3/7, 1/7, 3/7], [25/28, 2/7, 1/4, 11/28, 5/28, 0, 2/7, 0, 0, 15/28, 11/28, 5/28, 0, 9/28, 0, 3/7], [1, 3/14, 2/7, 5/14, 1/7, 0, 3/14, 0, 1/14, 1/2, 5/14, 1/7, 0, 3/14, 1/14, 3/7], [12/17, 5/17, 4/17, 5/17, 8/17, 0, 9/17, 0, 3/17, 5/17, 9/17, 0, 0, 3/17, 5/17, 8/17], [3/4, 1/4, 1/4, 1/4, 5/12, 1/12, 1/2, 0, 1/6, 1/3, 1/2, 0, 0, 1/6, 1/3, 1/2], [7/9, 2/9, 1/3, 2/9, 4/9, 0, 4/9, 1/9, 1/9, 1/3, 4/9, 0, 0, 1/9, 1/3, 5/9], [1, 2/11, 7/22, 7/22, 2/11, 0, 3/11, 0, 3/22, 9/22, 9/22, 0, 0, 3/11, 0, 9/22], [1, 5/36, 7/18, 1/4, 2/9, 0, 1/4, 1/9, 1/12, 5/12, 13/36, 0, 0, 7/36, 1/12, 1/2], [7/10, 11/30, 13/30, 1/10, 2/5, 0, 1/10, 3/10, 0, 8/15, 11/30, 0, 0, 1/3, 1/5, 17/30], [3/4, 7/24, 11/24, 1/8, 3/8, 0, 1/4, 1/4, 0, 11/24, 5/12, 0, 1/8, 1/3, 1/8, 13/24], [11/16, 1/2, 0, 3/8, 7/16, 0, 1/4, 0, 0, 9/16, 5/16, 0, 0, 3/8, 1/4, 1/2], [7/12, 1/2, 1/6, 1/3, 5/12, 0, 1/6, 0, 0, 7/12, 5/12, 0, 0, 1/2, 1/6, 1/2], [13/20, 2/5, 0, 1/2, 9/20, 0, 1/5, 0, 0, 11/20, 7/20, 0, 0, 3/10, 1/5, 3/5], [3/5, 1/2, 1/5, 3/10, 2/5, 0, 1/10, 0, 0, 3/5, 2/5, 0, 1/10, 1/2, 1/5, 1/2], [3/5, 7/15, 2/15, 1/3, 2/5, 1/15, 1/5, 0, 0, 3/5, 2/5, 0, 0, 7/15, 1/5, 8/15], [17/26, 6/13, 0, 6/13, 11/26, 0, 3/13, 0, 1/13, 15/26, 9/26, 0, 0, 4/13, 3/13, 7/13], [8/13, 7/13, 2/13, 4/13, 5/13, 0, 2/13, 0, 1/13, 8/13, 5/13, 0, 1/13, 6/13, 3/13, 6/13], [11/18, 1/2, 1/9, 1/3, 7/18, 1/18, 2/9, 0, 1/18, 11/18, 7/18, 0, 0, 4/9, 2/9, 1/2], [14/27, 10/27, 8/27, 8/27, 14/27, 0, 0, 0, 0, 2/3, 8/27, 0, 0, 14/27, 10/27, 4/9], [7/12, 1/3, 1/3, 1/4, 1/2, 0, 1/6, 1/4, 0, 2/3, 1/4, 0, 0, 5/12, 1/4, 1/2], [1, 1/2, 1/6, 0, 1/3, 0, 1/12, 0, 0, 5/12, 1/4, 0, 0, 5/12, 1/3, 1/4], [4/5, 1/2, 3/10, 0, 2/5, 0, 0, 0, 0, 9/20, 7/20, 0, 0, 9/20, 2/5, 7/20], [43/55, 6/11, 18/55, 0, 19/55, 0, 0, 0, 2/11, 27/55, 21/55, 0, 0, 2/5, 24/55, 16/55], [5/7, 4/7, 0, 2/7, 3/7, 0, 1/7, 0, 0, 4/7, 2/7, 0, 0, 3/7, 2/7, 3/7], [46/55, 3/5, 3/55, 2/11, 18/55, 0, 1/55, 0, 0, 6/11, 16/55, 0, 0, 31/55, 7/55, 3/11], [1, 12/23, 2/23, 2/23, 7/23, 0, 0, 0, 0, 11/23, 5/23, 0, 0, 10/23, 6/23, 6/23], [8/9, 5/9, 0, 2/9, 1/3, 0, 0, 0, 0, 5/9, 2/9, 0, 0, 4/9, 2/9, 1/3], [13/15, 8/15, 0, 2/15, 4/15, 0, 0, 0, 0, 3/5, 4/15, 0, 0, 8/15, 1/5, 1/3], [12/17, 8/17, 4/17, 4/17, 6/17, 0, 6/17, 0, 0, 8/17, 8/17, 0, 0, 10/17, 0, 6/17], [33/46, 11/23, 4/23, 7/23, 15/46, 0, 6/23, 0, 0, 25/46, 19/46, 0, 0, 13/23, 0, 9/23], [11/16, 11/24, 5/24, 1/3, 5/16, 0, 1/4, 0, 1/24, 9/16, 7/16, 0, 0, 13/24, 0, 5/12], [5/7, 3/7, 3/14, 5/14, 2/7, 0, 2/7, 0, 0, 4/7, 3/7, 1/14, 0, 1/2, 0, 3/7], [2/3, 4/9, 5/18, 5/18, 1/3, 0, 1/3, 0, 1/18, 1/2, 1/2, 0, 0, 5/9, 0, 7/18], [8/13, 6/13, 4/13, 3/13, 5/13, 0, 1/13, 0, 0, 7/13, 6/13, 0, 3/13, 7/13, 2/13, 6/13], [17/26, 6/13, 3/13, 4/13, 9/26, 0, 0, 0, 0, 15/26, 11/26, 0, 3/13, 7/13, 1/13, 6/13], [8/11, 1/2, 2/11, 7/22, 3/11, 0, 1/22, 0, 3/22, 13/22, 9/22, 0, 3/11, 1/2, 1/22, 4/11], [2/3, 5/9, 1/3, 1/9, 1/3, 0, 0, 0, 2/9, 5/9, 4/9, 0, 1/9, 4/9, 1/3, 1/3], [11/17, 8/17, 6/17, 3/17, 6/17, 0, 0, 5/17, 0, 10/17, 5/17, 0, 0, 7/17, 3/17, 10/17], [2/3, 1/2, 1/3, 1/12, 5/12, 0, 0, 1/4, 0, 7/12, 1/3, 0, 0, 5/12, 1/4, 1/2], [3/5, 1/2, 3/10, 1/5, 2/5, 0, 1/10, 1/5, 0, 3/5, 2/5, 0, 0, 1/2, 1/10, 1/2], [2/3, 4/9, 1/3, 1/6, 7/18, 0, 0, 5/18, 0, 11/18, 1/3, 0, 0, 7/18, 1/6, 5/9], [7/11, 5/11, 4/11, 3/22, 9/22, 0, 0, 5/22, 0, 13/22, 4/11, 0, 0, 9/22, 5/22, 6/11], [19/28, 11/28, 13/28, 1/28, 3/7, 0, 3/28, 1/4, 0, 4/7, 9/28, 0, 0, 2/7, 1/7, 17/28], [16/25, 12/25, 9/25, 3/25, 2/5, 0, 0, 6/25, 1/25, 3/5, 9/25, 0, 0, 2/5, 6/25, 13/25], [8/13, 6/13, 4/13, 2/13, 5/13, 1/13, 1/13, 3/13, 0, 8/13, 5/13, 0, 0, 6/13, 2/13, 7/13], [7/11, 1/2, 7/22, 5/22, 7/22, 0, 0, 3/11, 0, 13/22, 3/11, 0, 1/22, 5/11, 3/22, 13/22], [13/18, 7/18, 1/9, 7/18, 7/18, 0, 0, 5/18, 0, 11/18, 5/18, 0, 0, 5/18, 1/18, 11/18], [19/29, 28/87, 6/29, 11/29, 38/87, 0, 0, 25/87, 0, 64/87, 5/29, 0, 0, 35/87, 3/29, 44/87], [2/3, 17/36, 1/4, 1/4, 13/36, 0, 0, 2/9, 0, 23/36, 1/3, 0, 1/12, 4/9, 1/12, 19/36], [8/13, 6/13, 0, 6/13, 6/13, 0, 4/13, 0, 0, 6/13, 4/13, 0, 0, 4/13, 4/13, 8/13], [11/17, 9/17, 0, 7/17, 7/17, 0, 5/17, 0, 0, 9/17, 5/17, 1/17, 0, 6/17, 5/17, 9/17], [5/7, 3/7, 0, 10/21, 8/21, 0, 2/7, 0, 0, 4/7, 1/3, 2/21, 0, 2/7, 4/21, 11/21], [3/5, 2/5, 0, 3/5, 2/5, 0, 1/5, 0, 0, 2/5, 0, 0, 0, 2/5, 2/5, 3/5], [13/18, 5/9, 0, 7/18, 1/3, 0, 1/2, 0, 0, 2/9, 1/3, 0, 0, 5/9, 0, 7/18], [5/9, 4/9, 0, 5/9, 4/9, 0, 2/9, 0, 0, 4/9, 2/9, 0, 0, 1/3, 1/3, 2/3], [31/55, 26/55, 0, 6/11, 23/55, 0, 2/11, 0, 0, 2/5, 14/55, 0, 0, 17/55, 18/55, 39/55], [19/31, 15/31, 0, 15/31, 13/31, 0, 9/31, 0, 0, 15/31, 9/31, 1/31, 0, 10/31, 9/31, 19/31], [11/21, 10/21, 0, 4/7, 3/7, 0, 4/21, 0, 0, 8/21, 2/7, 0, 2/21, 1/3, 2/7, 5/7], [3/5, 3/5, 0, 8/15, 4/15, 0, 2/5, 0, 0, 2/5, 1/3, 4/15, 0, 2/5, 2/15, 7/15], [5/8, 1/2, 0, 11/24, 7/24, 1/8, 3/8, 0, 0, 1/2, 1/3, 1/6, 0, 3/8, 5/24, 13/24], [5/7, 3/7, 0, 5/14, 3/14, 2/7, 3/7, 0, 0, 3/7, 2/7, 0, 0, 4/7, 1/14, 1/2], [13/21, 10/21, 0, 1/3, 2/7, 2/7, 3/7, 0, 0, 10/21, 2/7, 0, 0, 10/21, 0, 13/21], [19/26, 6/13, 0, 9/26, 5/26, 7/26, 11/26, 0, 0, 5/13, 4/13, 0, 1/13, 15/26, 1/26, 1/2], [7/10, 7/20, 0, 11/20, 2/5, 0, 1/5, 0, 0, 1/2, 2/5, 0, 0, 7/20, 0, 11/20], [59/80, 2/5, 1/16, 41/80, 23/80, 0, 3/10, 0, 0, 9/16, 33/80, 3/16, 0, 27/80, 0, 9/20], [2/3, 7/18, 0, 1/2, 4/9, 0, 2/9, 0, 0, 5/9, 1/3, 0, 0, 5/18, 1/6, 11/18], [19/28, 3/7, 1/28, 13/28, 11/28, 0, 2/7, 0, 0, 17/28, 9/28, 3/28, 0, 1/4, 1/7, 4/7], [13/19, 8/19, 0, 9/19, 8/19, 0, 5/19, 0, 1/19, 11/19, 6/19, 0, 0, 5/19, 3/19, 11/19], [17/25, 11/25, 0, 13/25, 9/25, 0, 7/25, 0, 0, 3/5, 9/25, 1/25, 0, 6/25, 1/5, 13/25], [18/25, 9/25, 0, 12/25, 6/25, 1/5, 8/25, 0, 0, 3/5, 11/25, 0, 0, 9/25, 0, 12/25], [25/37, 15/37, 0, 19/37, 15/37, 0, 9/37, 0, 0, 21/37, 13/37, 3/37, 0, 10/37, 7/37, 21/37], [39/55, 17/55, 0, 26/55, 18/55, 2/11, 14/55, 0, 0, 6/11, 23/55, 0, 0, 2/5, 0, 31/55], [13/18, 7/18, 1/18, 1/2, 1/3, 0, 5/18, 0, 0, 11/18, 1/3, 1/6, 0, 5/18, 1/6, 1/2], [22/31, 13/31, 1/31, 16/31, 10/31, 0, 9/31, 0, 0, 18/31, 12/31, 6/31, 0, 9/31, 3/31, 15/31], [8/11, 9/22, 1/22, 1/2, 7/22, 0, 3/11, 0, 0, 13/22, 4/11, 2/11, 1/22, 3/11, 3/22, 1/2], [9/13, 11/26, 0, 1/2, 5/13, 0, 7/26, 0, 1/26, 15/26, 9/26, 1/13, 0, 7/26, 5/26, 7/13], [8/19, 13/19, 1/19, 11/19, 5/19, 0, 8/19, 0, 0, 9/19, 6/19, 0, 0, 5/19, 0, 11/19], [7/12, 13/24, 1/8, 11/24, 7/24, 0, 1/3, 0, 0, 13/24, 1/4, 1/4, 1/8, 1/4, 1/8, 5/8], [9/16, 1/2, 1/16, 7/16, 5/16, 1/8, 3/8, 0, 0, 9/16, 5/16, 3/16, 0, 5/16, 1/8, 5/8], [5/9, 7/18, 1/18, 1/2, 1/2, 0, 5/18, 0, 0, 4/9, 1/3, 0, 0, 5/18, 1/3, 2/3], [16/31, 13/31, 1/31, 16/31, 16/31, 0, 9/31, 0, 0, 12/31, 12/31, 0, 0, 9/31, 9/31, 21/31], [32/57, 23/57, 1/19, 28/57, 28/57, 0, 5/19, 0, 0, 8/19, 20/57, 0, 0, 5/19, 1/3, 13/19], [6/11, 9/22, 1/22, 1/2, 1/2, 0, 3/11, 0, 0, 9/22, 4/11, 0, 1/22, 3/11, 7/22, 15/22], [6/13, 5/13, 2/13, 7/13, 6/13, 0, 0, 0, 0, 7/13, 2/13, 0, 0, 6/13, 5/13, 8/13], [9/19, 9/19, 0, 23/38, 17/38, 0, 4/19, 0, 0, 7/19, 6/19, 0, 0, 7/19, 9/38, 27/38], [13/23, 9/23, 0, 27/46, 21/46, 0, 4/23, 0, 0, 11/23, 6/23, 0, 0, 7/23, 13/46, 31/46], [19/36, 4/9, 1/36, 7/12, 5/12, 0, 2/9, 0, 0, 17/36, 1/4, 1/12, 0, 11/36, 1/3, 2/3], [29/57, 20/57, 8/57, 11/19, 8/19, 0, 10/57, 5/19, 0, 28/57, 1/19, 0, 0, 1/3, 5/19, 14/19], [1/2, 3/7, 0, 4/7, 3/7, 1/14, 3/14, 0, 0, 3/7, 2/7, 0, 0, 5/14, 2/7, 5/7], [8/17, 8/17, 0, 10/17, 8/17, 0, 4/17, 0, 0, 6/17, 6/17, 0, 0, 6/17, 4/17, 12/17], [5/11, 27/55, 0, 34/55, 24/55, 0, 12/55, 0, 0, 18/55, 19/55, 0, 0, 2/5, 2/11, 39/55], [9/20, 1/2, 0, 3/5, 9/20, 0, 1/5, 0, 0, 7/20, 7/20, 0, 0, 2/5, 1/5, 7/10], [4/9, 1/2, 0, 11/18, 4/9, 0, 2/9, 1/18, 0, 1/3, 1/3, 0, 0, 7/18, 1/6, 13/18], [12/25, 12/25, 0, 3/5, 11/25, 0, 1/5, 0, 0, 9/25, 8/25, 0, 0, 9/25, 6/25, 18/25], [11/21, 11/21, 0, 4/7, 8/21, 0, 2/7, 0, 0, 10/21, 1/3, 0, 0, 2/7, 2/7, 13/21], [12/25, 12/25, 0, 3/5, 11/25, 0, 1/5, 0, 0, 9/25, 8/25, 0, 1/25, 9/25, 6/25, 18/25], [1/2, 1/2, 0, 7/12, 5/12, 0, 1/4, 0, 0, 5/12, 1/3, 1/12, 0, 1/3, 1/4, 2/3], [3/5, 7/15, 0, 8/15, 2/5, 0, 4/15, 0, 0, 8/15, 1/3, 0, 0, 4/15, 4/15, 3/5], [13/21, 3/7, 0, 11/21, 3/7, 0, 5/21, 0, 0, 11/21, 1/3, 1/21, 0, 2/7, 5/21, 13/21], [28/53, 24/53, 0, 31/53, 23/53, 0, 9/53, 0, 0, 21/53, 16/53, 0, 5/53, 17/53, 14/53, 38/53], [29/54, 13/27, 1/54, 31/54, 7/18, 0, 5/27, 0, 0, 23/54, 5/18, 5/54, 0, 5/18, 1/3, 19/27], [10/19, 10/19, 0, 11/19, 7/19, 0, 5/19, 0, 0, 9/19, 6/19, 0, 1/19, 5/19, 6/19, 12/19], [16/31, 15/31, 0, 18/31, 13/31, 0, 6/31, 0, 1/31, 12/31, 9/31, 0, 3/31, 10/31, 9/31, 22/31], [1/2, 1/2, 0, 3/5, 2/5, 0, 1/5, 0, 0, 2/5, 3/10, 0, 1/10, 3/10, 3/10, 7/10], [1/2, 17/36, 1/36, 7/12, 5/12, 0, 1/6, 1/18, 0, 13/36, 5/18, 0, 5/36, 1/3, 1/4, 3/4], [8/15, 7/15, 0, 8/15, 2/5, 1/15, 4/15, 0, 0, 7/15, 1/3, 1/15, 0, 1/3, 4/15, 2/3], [7/15, 7/15, 0, 7/15, 2/5, 1/5, 1/5, 0, 0, 7/15, 2/5, 0, 0, 7/15, 1/5, 2/3], [3/5, 7/15, 2/15, 3/5, 1/5, 0, 1/3, 0, 0, 3/5, 1/5, 1/5, 0, 4/15, 1/3, 7/15], [8/15, 3/5, 1/15, 3/5, 1/5, 0, 2/5, 0, 0, 7/15, 2/5, 0, 1/5, 2/15, 1/3, 7/15], [5/9, 11/18, 1/18, 11/18, 1/6, 0, 1/3, 0, 0, 1/2, 1/3, 1/9, 1/6, 2/9, 5/18, 1/2], [7/13, 7/13, 0, 7/13, 3/13, 2/13, 5/13, 0, 0, 7/13, 5/13, 1/13, 0, 4/13, 3/13, 7/13], [7/11, 5/11, 2/11, 5/11, 3/11, 0, 3/11, 0, 0, 7/11, 3/11, 3/11, 0, 4/11, 3/11, 5/11], [12/19, 9/19, 3/19, 10/19, 4/19, 0, 7/19, 0, 0, 10/19, 6/19, 6/19, 0, 7/19, 3/19, 9/19], [7/12, 11/24, 1/12, 5/8, 1/4, 0, 7/24, 0, 1/8, 13/24, 1/8, 1/4, 0, 7/24, 3/8, 1/2], [9/14, 3/7, 1/7, 1/2, 3/14, 1/14, 5/14, 0, 0, 4/7, 2/7, 2/7, 0, 5/14, 3/14, 1/2], [4/7, 3/7, 1/7, 4/7, 2/7, 0, 2/7, 1/7, 0, 4/7, 1/7, 2/7, 0, 2/7, 2/7, 4/7], [7/11, 5/11, 2/11, 5/11, 3/11, 0, 5/11, 0, 0, 5/11, 5/11, 3/11, 0, 4/11, 1/11, 5/11], [1/2, 5/9, 1/18, 11/18, 5/18, 0, 1/3, 0, 0, 7/18, 7/18, 5/18, 0, 7/18, 1/9, 5/9], [8/15, 3/5, 1/15, 3/5, 1/5, 0, 2/5, 0, 0, 7/15, 2/5, 1/5, 0, 1/3, 2/15, 7/15], [6/11, 6/11, 1/11, 6/11, 3/11, 0, 4/11, 1/11, 0, 5/11, 4/11, 3/11, 0, 4/11, 1/11, 6/11], [6/11, 5/11, 1/11, 6/11, 4/11, 0, 3/11, 2/11, 0, 6/11, 2/11, 2/11, 0, 3/11, 3/11, 7/11], [10/19, 10/19, 1/19, 10/19, 7/19, 0, 6/19, 3/19, 0, 9/19, 6/19, 3/19, 0, 6/19, 3/19, 12/19], [4/7, 1/2, 1/14, 1/2, 5/14, 0, 2/7, 1/7, 0, 1/2, 2/7, 1/7, 1/14, 2/7, 3/14, 9/14], [4/7, 1/2, 0, 1/2, 2/7, 1/7, 5/14, 0, 1/14, 1/2, 5/14, 1/7, 0, 5/14, 3/14, 4/7], [6/11, 5/11, 1/11, 5/11, 4/11, 1/11, 3/11, 3/11, 0, 5/11, 3/11, 0, 1/11, 4/11, 1/11, 8/11], [6/11, 5/11, 1/11, 4/11, 4/11, 2/11, 3/11, 2/11, 0, 6/11, 4/11, 0, 0, 5/11, 1/11, 7/11], [11/13, 2/13, 2/13, 7/13, 4/13, 0, 2/13, 0, 0, 8/13, 3/13, 0, 0, 5/13, 0, 6/13], [23/28, 2/7, 5/28, 13/28, 1/4, 0, 2/7, 0, 0, 17/28, 9/28, 3/28, 0, 11/28, 0, 3/7], [31/40, 3/20, 3/20, 11/20, 3/8, 0, 0, 0, 0, 27/40, 7/40, 0, 0, 2/5, 1/10, 9/20], [43/51, 7/51, 7/51, 9/17, 5/17, 1/17, 8/51, 0, 0, 32/51, 4/17, 0, 0, 20/51, 0, 8/17], [3/5, 0, 2/5, 3/5, 2/5, 0, 1/5, 0, 0, 2/5, 0, 0, 0, 2/5, 2/5, 3/5], [1/2, 1/4, 1/4, 5/8, 3/8, 0, 0, 0, 0, 1/2, 0, 0, 0, 1/2, 3/8, 5/8], [5/8, 1/8, 1/8, 3/4, 3/8, 0, 0, 0, 0, 1/2, 0, 0, 0, 3/8, 1/4, 5/8], [6/13, 3/13, 3/13, 10/13, 4/13, 0, 1/13, 0, 0, 4/13, 0, 0, 0, 7/13, 3/13, 9/13], [23/45, 14/45, 8/45, 3/5, 2/5, 0, 7/45, 4/15, 0, 22/45, 0, 0, 0, 16/45, 4/15, 11/15], [4/9, 1/9, 1/9, 2/3, 2/9, 0, 1/9, 0, 0, 4/9, 0, 0, 0, 5/9, 1/3, 7/9], [3/4, 0, 5/24, 2/3, 1/4, 0, 1/24, 0, 0, 7/12, 0, 0, 0, 11/24, 1/8, 13/24], [1/2, 0, 1/6, 7/12, 1/12, 0, 1/6, 0, 0, 1/2, 0, 0, 0, 2/3, 1/4, 3/4], [3/5, 0, 4/15, 8/15, 0, 0, 2/15, 0, 0, 7/15, 0, 0, 0, 2/3, 1/5, 11/15], [5/7, 3/7, 2/7, 3/7, 1/7, 0, 2/7, 0, 0, 4/7, 2/7, 2/7, 1/7, 3/7, 1/7, 3/7], [5/7, 5/14, 5/14, 1/2, 1/14, 0, 2/7, 1/7, 0, 1/2, 1/7, 2/7, 3/14, 3/7, 1/14, 1/2], [5/9, 1/3, 1/3, 4/9, 1/3, 0, 1/9, 1/3, 0, 2/3, 0, 1/9, 0, 4/9, 2/9, 5/9], [2/3, 1/2, 1/3, 1/2, 0, 0, 1/2, 0, 0, 1/3, 1/2, 0, 0, 0, 1/3, 1/3], [6/7, 5/14, 4/7, 3/14, 0, 0, 5/14, 0, 0, 3/7, 3/14, 0, 0, 0, 1/7, 4/7], [1, 5/12, 1/3, 1/4, 0, 0, 5/12, 0, 0, 1/6, 1/4, 0, 0, 1/2, 0, 1/3], [1, 1/3, 1/2, 1/6, 0, 0, 1/3, 0, 0, 1/3, 1/6, 0, 0, 1/6, 1/6, 1/2], [1, 1/4, 1/2, 1/4, 0, 0, 1/4, 0, 0, 1/4, 1/4, 0, 0, 1/4, 1/4, 1/2], [1, 4/13, 6/13, 3/13, 0, 0, 4/13, 1/13, 0, 4/13, 3/13, 0, 0, 3/13, 3/13, 6/13], [2/3, 1/2, 1/3, 1/2, 0, 0, 1/2, 0, 0, 1/3, 1/2, 0, 0, 1/3, 0, 1/3], [6/7, 5/14, 4/7, 3/14, 0, 0, 5/14, 0, 0, 3/7, 3/14, 0, 0, 1/7, 0, 4/7], [5/6, 1/3, 1/2, 1/3, 0, 0, 1/3, 1/6, 0, 1/3, 1/3, 0, 0, 1/3, 0, 1/2], [1, 1/6, 1/2, 1/3, 0, 0, 1/6, 0, 0, 1/3, 1/3, 0, 0, 1/6, 1/6, 1/2], [1, 2/9, 4/9, 1/3, 0, 0, 2/9, 1/9, 0, 4/9, 1/3, 0, 0, 1/9, 1/9, 4/9], [1/2, 2/3, 1/6, 2/3, 0, 0, 1/3, 1/6, 0, 1/3, 1/3, 0, 0, 1/3, 0, 1/2], [1, 5/11, 3/11, 3/11, 0, 0, 4/11, 0, 0, 2/11, 2/11, 0, 0, 6/11, 0, 4/11], [1, 7/15, 1/5, 1/3, 0, 0, 4/15, 0, 0, 4/15, 2/15, 0, 0, 8/15, 0, 2/5], [1, 1/3, 1/5, 7/15, 0, 0, 2/15, 0, 0, 8/15, 4/15, 0, 1/15, 4/15, 0, 2/5], [1, 4/13, 3/13, 6/13, 0, 0, 1/13, 1/13, 0, 7/13, 3/13, 0, 0, 3/13, 0, 6/13], [1, 3/11, 3/11, 5/11, 0, 0, 2/11, 0, 0, 6/11, 4/11, 0, 1/11, 2/11, 0, 4/11], [1, 3/11, 3/11, 5/11, 0, 0, 1/11, 1/11, 0, 6/11, 3/11, 0, 0, 2/11, 0, 5/11], [12/17, 9/17, 5/17, 8/17, 0, 0, 5/17, 0, 0, 8/17, 6/17, 0, 6/17, 7/17, 1/17, 7/17], [8/11, 5/11, 3/11, 5/11, 0, 1/11, 4/11, 0, 0, 5/11, 4/11, 0, 3/11, 5/11, 0, 5/11], [1, 1/4, 1/3, 5/12, 0, 0, 1/12, 1/6, 0, 1/2, 1/4, 0, 0, 1/6, 0, 1/2], [1, 7/22, 3/11, 9/22, 0, 0, 1/22, 2/11, 0, 5/11, 3/22, 0, 0, 3/11, 0, 6/11], [1, 2/5, 1/5, 1/5, 1/5, 0, 2/5, 0, 0, 1/5, 1/5, 1/5, 0, 1/5, 2/5, 2/5], [1, 3/8, 7/24, 5/24, 1/8, 0, 11/24, 0, 0, 1/6, 1/4, 0, 0, 13/24, 0, 1/3], [1, 2/5, 4/15, 1/5, 2/15, 0, 7/15, 0, 0, 2/15, 4/15, 0, 0, 8/15, 0, 1/3], [1, 7/22, 5/11, 1/22, 2/11, 0, 9/22, 0, 0, 3/11, 3/22, 0, 0, 3/11, 0, 6/11], [1, 13/40, 2/5, 7/40, 1/10, 0, 3/8, 3/20, 0, 3/20, 9/40, 0, 0, 9/20, 0, 9/20], [1, 1/4, 7/16, 1/16, 1/4, 0, 3/8, 0, 0, 3/8, 3/16, 0, 0, 3/16, 1/16, 9/16], [1, 1/4, 5/12, 0, 1/6, 0, 5/12, 0, 0, 1/3, 1/6, 0, 0, 1/4, 1/12, 7/12], [1, 5/18, 4/9, 5/18, 0, 0, 1/6, 0, 0, 1/9, 1/6, 0, 2/9, 4/9, 1/9, 5/9], [1, 5/9, 0, 2/9, 2/9, 0, 0, 0, 0, 4/9, 1/9, 0, 0, 4/9, 2/9, 1/3], [1, 1/2, 0, 1/6, 1/6, 0, 0, 0, 0, 1/2, 1/6, 0, 0, 1/2, 1/6, 1/3], [1, 4/7, 1/7, 5/21, 1/21, 0, 0, 0, 0, 3/7, 2/21, 4/21, 0, 3/7, 5/21, 1/3], [1, 17/36, 1/36, 1/4, 1/4, 0, 0, 0, 0, 19/36, 2/9, 0, 1/12, 4/9, 1/12, 11/36], [1, 7/16, 1/8, 1/4, 0, 3/16, 1/4, 0, 0, 5/16, 1/8, 0, 0, 9/16, 1/16, 7/16], [1, 2/5, 1/5, 3/10, 1/10, 0, 2/5, 0, 0, 1/5, 0, 0, 0, 3/5, 1/10, 3/10], [1, 2/13, 2/13, 7/13, 2/13, 0, 0, 0, 0, 6/13, 0, 0, 0, 5/13, 1/13, 6/13], [1, 4/9, 2/9, 2/9, 1/9, 0, 4/9, 0, 0, 1/9, 2/9, 0, 0, 5/9, 0, 1/3], [1, 5/12, 1/4, 1/4, 1/12, 0, 5/12, 0, 0, 1/6, 1/6, 0, 0, 7/12, 0, 1/3], [1, 3/7, 5/21, 5/21, 1/21, 1/21, 8/21, 0, 0, 4/21, 4/21, 0, 0, 4/7, 0, 8/21], [1, 7/16, 3/16, 1/4, 0, 1/8, 5/16, 0, 0, 1/4, 1/8, 0, 0, 9/16, 1/16, 7/16], [1, 1/3, 5/12, 1/4, 0, 0, 0, 0, 0, 1/6, 1/12, 0, 0, 5/12, 1/4, 7/12], [1, 1/4, 3/8, 3/8, 0, 0, 0, 0, 0, 1/4, 1/8, 0, 0, 3/8, 1/8, 5/8], [1, 4/13, 4/13, 5/13, 0, 0, 0, 1/13, 0, 4/13, 1/13, 0, 0, 5/13, 1/13, 8/13], [1, 1/3, 0, 4/15, 2/5, 0, 1/3, 0, 0, 1/3, 4/15, 0, 0, 1/5, 4/15, 2/5], [1, 7/15, 0, 4/15, 4/15, 0, 0, 0, 0, 8/15, 1/5, 0, 0, 2/5, 2/15, 1/3], [1, 1/3, 0, 5/12, 1/4, 0, 1/6, 0, 0, 1/2, 1/4, 0, 0, 1/3, 0, 5/12], [1, 11/36, 0, 17/36, 2/9, 0, 1/12, 0, 1/12, 19/36, 1/4, 0, 0, 1/4, 1/36, 4/9], [1, 1/3, 0, 3/7, 5/21, 0, 1/7, 0, 0, 11/21, 5/21, 1/21, 0, 2/7, 1/21, 3/7], [1, 11/35, 0, 2/5, 8/35, 2/35, 6/35, 0, 0, 18/35, 9/35, 0, 0, 12/35, 0, 3/7], [1, 3/7, 0, 2/7, 2/7, 0, 0, 0, 0, 4/7, 1/7, 0, 0, 3/7, 1/7, 2/7], [1, 4/9, 0, 2/9, 2/9, 0, 0, 0, 0, 5/9, 2/9, 0, 0, 4/9, 1/9, 1/3], [1, 1/3, 1/9, 1/3, 2/9, 0, 0, 1/9, 0, 5/9, 2/9, 0, 0, 1/3, 0, 4/9], [1, 6/13, 0, 3/13, 3/13, 1/13, 0, 0, 0, 7/13, 3/13, 0, 0, 6/13, 1/13, 4/13], [1, 3/10, 0, 2/5, 3/10, 0, 1/10, 0, 0, 3/5, 1/10, 0, 0, 2/5, 1/10, 3/10], [1, 1/4, 1/16, 7/16, 1/4, 0, 3/16, 0, 0, 9/16, 3/16, 0, 0, 3/8, 0, 3/8], [1, 2/9, 1/9, 4/9, 2/9, 0, 1/9, 0, 0, 5/9, 2/9, 0, 0, 1/3, 0, 4/9], [1, 5/21, 1/21, 3/7, 5/21, 1/21, 4/21, 0, 0, 4/7, 4/21, 0, 0, 8/21, 0, 8/21], [1, 16/55, 7/55, 2/5, 2/11, 0, 9/55, 0, 0, 6/11, 3/11, 3/55, 0, 18/55, 0, 24/55], [1, 3/11, 3/22, 9/22, 2/11, 0, 3/22, 0, 0, 6/11, 3/11, 1/22, 0, 7/22, 0, 5/11], [1, 16/55, 7/55, 2/5, 2/11, 0, 9/55, 0, 0, 6/11, 3/11, 3/55, 1/55, 18/55, 0, 24/55], [1, 8/29, 4/29, 12/29, 5/29, 0, 4/29, 0, 1/29, 16/29, 8/29, 1/29, 0, 9/29, 0, 13/29], [1, 17/60, 2/15, 2/5, 11/60, 0, 3/20, 1/60, 0, 11/20, 4/15, 1/20, 0, 19/60, 0, 9/20], [1, 3/11, 1/11, 5/11, 2/11, 0, 1/11, 0, 1/11, 6/11, 3/11, 0, 0, 3/11, 0, 5/11], [1, 3/17, 5/17, 5/17, 4/17, 0, 3/17, 3/17, 0, 8/17, 5/17, 0, 0, 4/17, 0, 9/17], [1, 2/5, 0, 4/15, 1/5, 2/15, 1/15, 0, 0, 8/15, 4/15, 0, 0, 7/15, 0, 1/3], [1, 14/33, 10/33, 3/11, 0, 0, 2/11, 5/33, 0, 8/33, 1/33, 0, 4/33, 5/11, 1/11, 6/11], [1, 11/24, 1/8, 1/4, 0, 1/6, 7/24, 0, 0, 1/4, 1/12, 0, 0, 13/24, 1/8, 11/24], [1, 6/19, 6/19, 3/19, 0, 4/19, 6/19, 3/19, 0, 4/19, 3/19, 0, 0, 9/19, 1/19, 10/19], [1, 1/4, 1/4, 7/16, 1/16, 0, 3/16, 0, 0, 9/16, 3/8, 0, 0, 3/16, 0, 3/8], [1, 2/9, 2/9, 4/9, 1/9, 0, 1/9, 0, 0, 5/9, 1/3, 0, 0, 2/9, 0, 4/9], [1, 5/21, 5/21, 3/7, 2/21, 0, 1/7, 1/21, 0, 4/7, 1/3, 0, 0, 4/21, 0, 3/7], [12/13, 3/13, 1/13, 7/13, 3/13, 0, 0, 0, 0, 7/13, 4/13, 0, 0, 3/13, 0, 7/13], [17/20, 19/60, 1/60, 11/20, 4/15, 0, 1/20, 11/60, 0, 3/5, 17/60, 0, 0, 2/15, 0, 11/20], [1, 1/6, 1/4, 5/12, 1/6, 0, 1/12, 0, 0, 1/2, 1/3, 1/12, 0, 1/4, 0, 1/2], [1, 1/9, 1/3, 1/3, 2/9, 0, 1/9, 1/9, 0, 4/9, 1/3, 0, 0, 2/9, 0, 5/9], [10/11, 2/11, 1/11, 6/11, 3/11, 0, 0, 0, 0, 6/11, 3/11, 0, 0, 3/11, 0, 6/11], [31/43, 17/43, 0, 23/43, 15/43, 0, 9/43, 0, 0, 25/43, 15/43, 7/43, 0, 10/43, 7/43, 23/43], [11/15, 37/90, 0, 47/90, 1/3, 0, 7/30, 0, 1/30, 53/90, 31/90, 7/45, 0, 7/30, 1/6, 23/45], [5/7, 17/42, 0, 11/21, 5/14, 0, 3/14, 1/14, 0, 25/42, 1/3, 1/6, 0, 3/14, 1/7, 23/42], [6/7, 2/7, 2/7, 2/7, 2/7, 0, 0, 2/7, 0, 4/7, 2/7, 0, 0, 2/7, 0, 4/7], [1, 1/6, 1/3, 1/3, 1/6, 0, 1/6, 1/6, 0, 1/2, 1/3, 0, 0, 1/6, 0, 1/2], [4/5, 1/3, 2/15, 2/5, 1/3, 0, 0, 4/15, 0, 3/5, 4/15, 0, 0, 4/15, 0, 3/5], [22/31, 19/31, 1/31, 16/31, 4/31, 0, 9/31, 0, 0, 12/31, 6/31, 12/31, 0, 9/31, 9/31, 15/31], [5/7, 3/5, 2/35, 17/35, 1/7, 0, 9/35, 0, 0, 3/7, 1/7, 13/35, 0, 8/35, 11/35, 19/35], [37/52, 15/26, 3/52, 27/52, 7/52, 0, 3/13, 0, 0, 21/52, 9/52, 19/52, 0, 1/4, 9/26, 7/13], [12/17, 10/17, 1/17, 9/17, 2/17, 0, 4/17, 0, 1/17, 7/17, 3/17, 6/17, 0, 4/17, 6/17, 9/17], [13/18, 7/12, 1/18, 1/2, 5/36, 0, 1/4, 1/36, 0, 5/12, 1/6, 13/36, 0, 1/4, 1/3, 19/36], [3/5, 3/5, 2/15, 3/5, 1/15, 0, 1/3, 0, 0, 7/15, 1/3, 1/3, 0, 4/15, 1/5, 7/15], [9/13, 7/13, 2/13, 7/13, 1/13, 0, 3/13, 0, 2/13, 5/13, 3/13, 5/13, 0, 2/13, 5/13, 7/13], [7/11, 6/11, 1/11, 6/11, 1/11, 1/11, 3/11, 0, 1/11, 5/11, 3/11, 4/11, 0, 3/11, 3/11, 6/11], [9/13, 7/13, 4/13, 5/13, 1/13, 0, 3/13, 0, 0, 7/13, 5/13, 1/13, 4/13, 6/13, 1/13, 5/13], [13/18, 4/9, 5/18, 7/18, 1/6, 0, 1/3, 0, 0, 1/2, 7/18, 1/6, 1/9, 1/2, 0, 4/9], [9/13, 6/13, 3/13, 6/13, 2/13, 0, 5/13, 0, 0, 6/13, 5/13, 3/13, 1/13, 6/13, 0, 6/13], [3/4, 1/4, 5/12, 1/4, 1/3, 0, 5/12, 1/4, 0, 1/3, 5/12, 0, 0, 1/3, 0, 7/12], [3/4, 1/3, 5/12, 1/4, 1/4, 0, 1/4, 1/4, 0, 5/12, 1/3, 0, 1/4, 5/12, 0, 7/12], [5/7, 8/21, 8/21, 1/7, 8/21, 0, 0, 1/3, 0, 4/7, 1/3, 0, 0, 1/3, 1/7, 4/7], [7/11, 5/11, 4/11, 2/11, 3/11, 1/11, 0, 4/11, 0, 6/11, 3/11, 0, 0, 5/11, 1/11, 7/11], [1, 11/24, 1/4, 1/4, 1/24, 0, 0, 5/24, 0, 1/3, 0, 0, 0, 5/12, 1/8, 13/24], [9/13, 4/13, 4/13, 5/13, 4/13, 0, 0, 5/13, 0, 8/13, 1/13, 0, 0, 5/13, 1/13, 8/13], [7/11, 5/11, 4/11, 3/11, 3/11, 0, 0, 4/11, 0, 6/11, 2/11, 0, 1/11, 5/11, 1/11, 7/11], [5/8, 3/8, 3/8, 3/8, 1/4, 0, 0, 3/8, 1/16, 9/16, 0, 0, 0, 7/16, 3/16, 5/8], [2/3, 1/2, 7/18, 5/18, 1/6, 0, 0, 1/3, 0, 1/2, 2/9, 1/9, 1/6, 4/9, 1/18, 11/18], [11/17, 8/17, 6/17, 4/17, 4/17, 1/17, 0, 6/17, 0, 9/17, 4/17, 0, 1/17, 8/17, 1/17, 11/17], [16/25, 11/25, 1/5, 2/5, 8/25, 0, 1/25, 2/5, 0, 12/25, 4/25, 0, 0, 7/25, 3/25, 19/25], [15/26, 9/26, 7/26, 1/2, 4/13, 0, 5/26, 11/26, 0, 6/13, 1/26, 0, 0, 5/13, 1/13, 19/26], [16/27, 1/3, 7/27, 14/27, 8/27, 0, 1/9, 10/27, 0, 4/9, 0, 0, 0, 1/3, 5/27, 7/9], [10/17, 6/17, 4/17, 8/17, 5/17, 1/17, 3/17, 7/17, 0, 8/17, 1/17, 0, 0, 6/17, 2/17, 13/17], [19/28, 11/28, 5/28, 13/28, 2/7, 0, 3/28, 11/28, 0, 3/7, 5/28, 0, 0, 2/7, 0, 3/4], [5/6, 4/9, 1/18, 4/9, 2/9, 0, 0, 7/18, 0, 1/3, 0, 0, 0, 2/9, 1/9, 13/18], [19/26, 6/13, 5/26, 6/13, 2/13, 0, 0, 7/26, 0, 3/13, 0, 0, 0, 4/13, 3/13, 21/26], [3/4, 1/2, 1/9, 13/36, 1/12, 7/36, 5/36, 7/18, 0, 2/9, 0, 0, 0, 5/12, 1/12, 3/4], [9/11, 14/33, 2/33, 5/11, 8/33, 0, 0, 13/33, 0, 4/11, 1/33, 0, 0, 7/33, 1/11, 8/11], [13/17, 20/51, 8/51, 9/17, 8/51, 0, 0, 19/51, 0, 8/17, 7/51, 0, 0, 7/51, 1/17, 12/17], [7/10, 11/30, 1/6, 1/2, 4/15, 0, 0, 1/3, 0, 2/5, 2/15, 0, 0, 7/30, 1/10, 4/5], [11/18, 1/3, 5/18, 5/9, 2/9, 0, 0, 5/18, 0, 1/3, 0, 0, 0, 1/3, 2/9, 5/6], [5/7, 5/14, 5/14, 1/2, 1/14, 0, 0, 1/7, 0, 3/14, 1/7, 0, 3/14, 3/7, 1/14, 11/14], [2/3, 4/9, 1/3, 1/3, 2/9, 0, 1/9, 1/3, 0, 4/9, 2/9, 0, 2/9, 4/9, 0, 2/3], [8/13, 4/13, 4/13, 6/13, 4/13, 0, 2/13, 5/13, 0, 7/13, 0, 0, 0, 5/13, 2/13, 9/13], [2/3, 7/27, 1/3, 4/9, 8/27, 0, 1/9, 10/27, 0, 16/27, 0, 0, 0, 11/27, 1/9, 17/27], [3/5, 3/10, 3/10, 1/2, 3/10, 0, 1/5, 2/5, 0, 1/2, 0, 0, 0, 2/5, 1/10, 7/10], [19/31, 9/31, 9/31, 15/31, 9/31, 1/31, 6/31, 12/31, 0, 16/31, 0, 0, 0, 12/31, 4/31, 22/31], [26/31, 17/93, 9/31, 52/93, 4/31, 0, 5/93, 10/31, 0, 56/93, 0, 0, 0, 25/93, 1/93, 17/31], [24/29, 7/58, 17/58, 16/29, 6/29, 0, 0, 15/58, 0, 31/58, 0, 0, 0, 10/29, 1/58, 18/29], [12/17, 6/17, 7/17, 8/17, 1/17, 0, 2/17, 5/17, 0, 9/17, 0, 5/17, 0, 6/17, 3/17, 10/17], [16/25, 6/25, 9/25, 12/25, 3/25, 4/25, 6/25, 9/25, 0, 13/25, 0, 3/25, 0, 12/25, 1/25, 16/25], [8/9, 1/3, 1/9, 4/9, 2/9, 0, 0, 1/3, 0, 4/9, 1/9, 0, 0, 2/9, 0, 2/3], [16/19, 6/19, 3/19, 9/19, 4/19, 0, 0, 6/19, 1/19, 9/19, 3/19, 0, 0, 4/19, 0, 13/19], [1, 1/3, 2/15, 2/5, 2/15, 0, 0, 4/15, 0, 2/5, 1/15, 0, 0, 4/15, 0, 3/5], [1, 3/10, 1/5, 3/10, 0, 0, 1/10, 1/5, 0, 2/5, 1/10, 0, 0, 2/5, 0, 3/5], [15/22, 1/2, 9/22, 7/22, 1/11, 0, 1/22, 7/22, 0, 5/11, 5/22, 0, 3/11, 5/11, 0, 13/22], [9/13, 6/13, 5/13, 4/13, 2/13, 0, 1/13, 4/13, 0, 6/13, 3/13, 1/13, 3/13, 6/13, 0, 8/13], [13/20, 9/20, 7/20, 1/4, 1/5, 1/10, 1/20, 7/20, 0, 1/2, 1/4, 0, 1/10, 1/2, 0, 13/20], [8/13, 1/13, 5/13, 2/13, 6/13, 0, 5/13, 4/13, 0, 8/13, 4/13, 0, 0, 5/13, 3/13, 7/13], [7/10, 2/5, 0, 3/10, 1/2, 0, 1/2, 0, 0, 2/5, 2/5, 0, 0, 3/10, 3/10, 1/2], [5/7, 8/21, 0, 2/7, 10/21, 0, 10/21, 0, 0, 3/7, 8/21, 0, 0, 2/7, 1/3, 11/21], [3/4, 1/3, 1/6, 1/4, 5/12, 0, 7/12, 0, 0, 1/3, 1/2, 0, 0, 5/12, 1/12, 5/12], [2/3, 1/3, 1/4, 1/4, 5/12, 1/12, 1/2, 0, 0, 1/2, 5/12, 0, 0, 1/3, 0, 7/12], [9/13, 5/13, 4/13, 4/13, 4/13, 0, 6/13, 0, 0, 6/13, 7/13, 0, 0, 6/13, 0, 5/13], [2/3, 1/3, 2/9, 1/3, 1/3, 1/9, 5/9, 0, 0, 4/9, 5/9, 0, 0, 1/3, 1/9, 4/9], [2/3, 5/18, 5/18, 1/3, 4/9, 0, 1/2, 0, 0, 1/3, 5/9, 0, 0, 7/18, 1/18, 1/2], [15/22, 3/11, 3/11, 7/22, 9/22, 1/22, 1/2, 0, 0, 4/11, 6/11, 0, 0, 9/22, 1/22, 1/2], [3/5, 7/20, 1/5, 1/5, 9/20, 0, 1/2, 0, 0, 11/20, 2/5, 0, 0, 3/10, 0, 13/20], [10/17, 6/17, 1/17, 5/17, 8/17, 0, 8/17, 0, 1/17, 9/17, 7/17, 0, 0, 4/17, 4/17, 11/17], [23/32, 5/16, 5/32, 1/4, 7/16, 0, 19/32, 0, 0, 5/16, 17/32, 0, 0, 13/32, 3/32, 7/16], [14/19, 5/19, 1/19, 10/57, 8/19, 0, 11/19, 0, 0, 20/57, 28/57, 0, 8/57, 1/3, 5/19, 29/57], [17/24, 1/4, 1/4, 7/24, 3/8, 1/8, 11/24, 0, 0, 5/12, 1/2, 0, 1/12, 3/8, 1/8, 13/24], [5/8, 1/3, 1/6, 7/24, 3/8, 5/24, 3/8, 0, 0, 1/2, 1/2, 0, 0, 11/24, 1/8, 13/24], [11/20, 2/5, 1/20, 1/4, 7/20, 0, 2/5, 0, 0, 13/20, 9/20, 3/20, 0, 7/20, 1/5, 3/5], [13/25, 9/25, 0, 7/25, 9/25, 0, 9/25, 0, 0, 3/5, 13/25, 3/25, 0, 2/5, 7/25, 3/5], [12/19, 7/19, 3/19, 6/19, 6/19, 4/19, 9/19, 0, 0, 10/19, 10/19, 0, 0, 7/19, 3/19, 9/19], [13/19, 6/19, 4/19, 6/19, 6/19, 3/19, 10/19, 0, 0, 9/19, 10/19, 0, 1/19, 6/19, 3/19, 9/19], [9/14, 5/14, 1/7, 2/7, 5/14, 3/14, 3/7, 0, 1/14, 1/2, 1/2, 0, 0, 3/7, 1/7, 1/2], [5/7, 3/7, 5/21, 5/21, 1/3, 1/21, 8/21, 0, 0, 10/21, 10/21, 0, 0, 4/7, 0, 8/21], [21/31, 13/31, 9/31, 9/31, 9/31, 1/31, 12/31, 0, 0, 16/31, 16/31, 0, 0, 16/31, 0, 12/31], [1, 2/23, 1/23, 0, 6/23, 0, 12/23, 2/23, 0, 7/23, 10/23, 0, 0, 6/23, 5/23, 11/23], [3/4, 5/16, 1/16, 3/16, 7/16, 0, 5/8, 0, 0, 5/16, 1/2, 0, 0, 3/8, 3/16, 7/16], [27/35, 2/35, 2/7, 1/7, 2/5, 0, 4/7, 1/7, 0, 16/35, 13/35, 0, 0, 11/35, 9/35, 18/35], [11/18, 1/3, 2/9, 1/6, 4/9, 0, 1/2, 0, 0, 5/9, 7/18, 0, 0, 5/18, 0, 2/3], [7/12, 1/4, 1/4, 0, 5/12, 0, 5/12, 0, 0, 7/12, 5/12, 0, 0, 1/4, 1/12, 3/4], [5/8, 1/3, 5/24, 5/24, 11/24, 0, 1/2, 0, 0, 13/24, 3/8, 1/8, 0, 1/8, 1/6, 2/3], [19/32, 9/32, 7/32, 0, 13/32, 0, 15/32, 0, 1/16, 19/32, 13/32, 0, 0, 7/32, 3/32, 23/32], [28/45, 1/5, 13/45, 0, 8/45, 0, 29/45, 0, 0, 8/15, 4/9, 0, 0, 1/45, 1/9, 11/15], [18/25, 1/25, 9/25, 6/25, 12/25, 0, 11/25, 0, 0, 8/25, 12/25, 0, 0, 1/5, 9/25, 3/5], [2/3, 5/18, 1/9, 5/18, 4/9, 0, 1/2, 0, 1/6, 7/18, 1/2, 0, 0, 1/6, 7/18, 5/9], [4/7, 2/7, 1/14, 1/7, 5/14, 0, 1/2, 0, 3/14, 3/7, 9/14, 0, 3/14, 5/14, 2/7, 1/2], [5/7, 2/21, 3/7, 0, 2/7, 0, 8/21, 2/7, 0, 11/21, 10/21, 0, 0, 1/3, 4/21, 4/7], [2/3, 5/18, 7/18, 0, 1/3, 0, 1/6, 1/3, 0, 5/9, 4/9, 0, 0, 7/18, 1/6, 11/18], [31/55, 5/11, 0, 14/55, 16/55, 2/11, 2/5, 0, 0, 32/55, 17/55, 0, 0, 26/55, 0, 37/55], [27/38, 17/38, 0, 0, 6/19, 0, 7/19, 0, 0, 9/19, 9/19, 0, 9/38, 23/38, 4/19, 7/19], [15/23, 11/23, 0, 6/23, 0, 0, 8/23, 0, 0, 12/23, 9/23, 0, 6/23, 14/23, 2/23, 11/23], [3/4, 17/38, 0, 21/76, 9/76, 15/76, 31/76, 0, 0, 15/38, 6/19, 0, 3/19, 49/76, 1/76, 37/76], [13/18, 4/9, 0, 1/3, 1/6, 2/9, 4/9, 0, 0, 7/18, 1/3, 0, 1/18, 11/18, 0, 1/2], [17/28, 2/7, 0, 11/28, 3/28, 9/28, 11/28, 0, 0, 3/7, 2/7, 0, 0, 19/28, 1/28, 17/28], [17/24, 5/12, 0, 1/3, 1/8, 1/4, 5/12, 0, 0, 3/8, 1/3, 0, 1/8, 5/8, 0, 13/24], [7/13, 11/26, 0, 3/13, 9/26, 0, 4/13, 0, 1/13, 17/26, 6/13, 0, 0, 6/13, 3/13, 15/26], [11/19, 8/19, 0, 5/19, 6/19, 0, 5/19, 0, 1/19, 13/19, 8/19, 0, 0, 9/19, 3/19, 11/19], [6/11, 5/11, 0, 3/11, 4/11, 0, 3/11, 0, 1/11, 7/11, 5/11, 0, 0, 5/11, 3/11, 6/11], [13/24, 3/8, 0, 1/4, 3/8, 1/8, 5/12, 0, 1/8, 13/24, 13/24, 0, 0, 5/12, 1/4, 13/24], [7/10, 2/5, 0, 1/2, 3/10, 0, 3/10, 0, 0, 3/5, 2/5, 1/5, 0, 3/10, 1/10, 1/2], [19/25, 9/25, 1/25, 9/25, 7/25, 1/5, 8/25, 0, 0, 14/25, 2/5, 0, 0, 12/25, 0, 12/25], [5/7, 1/3, 2/21, 8/21, 2/7, 4/21, 2/7, 0, 0, 4/7, 3/7, 0, 0, 10/21, 0, 11/21], [1/2, 7/12, 0, 7/12, 1/6, 1/6, 5/12, 0, 0, 1/2, 5/12, 0, 0, 1/3, 1/6, 1/2], [4/7, 3/7, 0, 3/7, 2/7, 2/7, 3/7, 0, 1/7, 3/7, 3/7, 0, 0, 3/7, 1/7, 4/7], [11/17, 7/17, 1/17, 5/17, 5/17, 5/17, 8/17, 0, 0, 8/17, 6/17, 0, 0, 8/17, 0, 10/17], [3/5, 9/25, 3/25, 9/25, 7/25, 7/25, 2/5, 0, 0, 12/25, 2/5, 0, 0, 12/25, 0, 16/25], [3/5, 2/5, 2/15, 1/3, 4/15, 4/15, 7/15, 0, 0, 8/15, 2/5, 0, 0, 2/5, 0, 3/5], [5/9, 5/9, 1/9, 5/9, 1/9, 1/9, 4/9, 0, 0, 4/9, 4/9, 0, 0, 4/9, 0, 4/9], [13/19, 3/19, 0, 7/19, 3/19, 0, 3/19, 0, 0, 15/19, 7/19, 3/19, 0, 10/19, 1/19, 9/19], [39/53, 21/53, 9/53, 17/53, 15/53, 5/53, 16/53, 0, 0, 30/53, 22/53, 0, 0, 28/53, 0, 24/53], [19/22, 6/11, 0, 3/22, 3/11, 1/22, 0, 0, 0, 13/22, 3/11, 0, 0, 6/11, 2/11, 7/22], [8/13, 6/13, 4/13, 0, 4/13, 0, 0, 0, 4/13, 8/13, 6/13, 0, 0, 6/13, 6/13, 4/13], [9/14, 1/2, 2/7, 0, 2/7, 0, 0, 0, 2/7, 4/7, 1/2, 0, 0, 3/7, 3/7, 5/14], [7/12, 4/9, 11/36, 0, 1/3, 0, 0, 1/4, 1/12, 23/36, 4/9, 0, 0, 17/36, 1/4, 19/36], [1/2, 1/3, 0, 0, 5/18, 0, 1/3, 0, 5/18, 5/9, 2/3, 0, 1/18, 4/9, 7/18, 1/2], [1, 3/7, 0, 0, 0, 0, 2/7, 0, 0, 2/7, 1/7, 0, 0, 4/7, 2/7, 3/7], [1, 2/5, 0, 0, 0, 0, 1/5, 0, 0, 2/5, 1/5, 0, 0, 3/5, 1/5, 2/5], [1, 4/9, 2/9, 0, 0, 0, 0, 0, 0, 2/9, 1/9, 0, 0, 5/9, 1/3, 4/9], [1, 3/10, 0, 3/10, 0, 1/10, 3/10, 0, 0, 2/5, 0, 0, 0, 3/5, 1/10, 2/5], [4/5, 2/5, 0, 0, 0, 0, 2/5, 0, 0, 2/5, 0, 0, 0, 2/5, 0, 4/5], [3/4, 1/2, 0, 0, 0, 0, 1/4, 0, 0, 1/2, 0, 0, 0, 1/2, 0, 3/4], [1, 7/15, 0, 1/5, 0, 2/15, 1/3, 0, 0, 1/5, 1/15, 0, 0, 8/15, 1/5, 7/15], [1, 5/11, 0, 3/11, 0, 2/11, 3/11, 0, 0, 3/11, 1/11, 0, 0, 6/11, 1/11, 5/11], [13/23, 6/23, 4/23, 0, 7/23, 0, 12/23, 0, 2/23, 13/23, 7/23, 0, 0, 4/23, 0, 20/23], [3/4, 5/12, 0, 1/3, 1/2, 0, 5/12, 0, 0, 5/12, 1/3, 0, 0, 1/4, 1/3, 1/2], [2/3, 5/12, 1/12, 1/3, 1/2, 0, 7/12, 0, 0, 1/3, 1/2, 0, 0, 1/4, 1/4, 5/12], [2/3, 7/18, 1/18, 1/3, 5/9, 0, 1/2, 0, 0, 1/3, 4/9, 0, 0, 5/18, 5/18, 1/2], [2/3, 2/5, 1/15, 1/3, 8/15, 0, 8/15, 0, 1/15, 1/3, 7/15, 0, 0, 4/15, 4/15, 7/15], [11/17, 7/17, 1/17, 5/17, 9/17, 1/17, 8/17, 0, 0, 8/17, 6/17, 0, 0, 4/17, 4/17, 10/17], [2/3, 1/3, 1/9, 1/3, 5/9, 0, 4/9, 0, 0, 1/3, 4/9, 0, 1/9, 2/9, 1/3, 5/9], [9/13, 5/13, 1/13, 4/13, 7/13, 0, 6/13, 1/13, 0, 5/13, 5/13, 0, 1/13, 3/13, 4/13, 7/13], [8/13, 5/13, 2/13, 4/13, 6/13, 1/13, 6/13, 0, 0, 7/13, 5/13, 1/13, 0, 3/13, 2/13, 8/13], [3/5, 2/5, 2/15, 1/3, 8/15, 0, 7/15, 0, 1/15, 7/15, 2/5, 0, 0, 1/5, 1/5, 3/5], [11/18, 7/18, 1/9, 1/3, 1/2, 1/18, 4/9, 0, 1/18, 1/2, 7/18, 0, 0, 2/9, 2/9, 11/18], [7/12, 1/2, 1/6, 1/2, 1/4, 0, 1/2, 0, 0, 5/12, 1/2, 0, 1/4, 1/12, 1/3, 5/12], [4/7, 1/2, 3/14, 5/14, 5/14, 0, 3/7, 0, 0, 1/2, 4/7, 0, 3/14, 1/7, 5/14, 5/14], [12/19, 6/19, 4/19, 7/19, 9/19, 0, 9/19, 0, 0, 7/19, 10/19, 0, 3/19, 3/19, 6/19, 10/19], [9/14, 5/14, 3/14, 5/14, 3/7, 0, 1/2, 1/14, 0, 3/7, 1/2, 0, 1/7, 1/7, 2/7, 1/2], [7/11, 4/11, 2/11, 4/11, 4/11, 1/11, 6/11, 0, 0, 5/11, 6/11, 0, 1/11, 2/11, 3/11, 5/11], [6/11, 5/11, 1/11, 4/11, 4/11, 2/11, 5/11, 0, 0, 6/11, 6/11, 0, 0, 3/11, 3/11, 5/11], [7/13, 5/13, 1/13, 5/13, 7/13, 1/13, 4/13, 0, 0, 6/13, 6/13, 0, 0, 4/13, 4/13, 8/13], [5/8, 1/3, 5/24, 3/8, 11/24, 0, 1/2, 0, 0, 3/8, 13/24, 1/8, 0, 7/24, 1/6, 1/2], [2/3, 4/15, 1/5, 1/3, 8/15, 0, 2/5, 0, 1/15, 1/3, 7/15, 0, 0, 2/15, 2/5, 3/5], [9/14, 2/7, 3/14, 5/14, 1/2, 0, 3/7, 0, 0, 5/14, 1/2, 1/14, 1/7, 3/14, 2/7, 4/7], [9/14, 3/7, 3/14, 5/14, 5/14, 0, 3/7, 0, 0, 1/2, 1/2, 3/14, 0, 5/14, 1/7, 3/7], [7/11, 4/11, 2/11, 4/11, 5/11, 0, 6/11, 0, 1/11, 4/11, 6/11, 1/11, 0, 3/11, 2/11, 5/11], [9/14, 5/14, 3/14, 5/14, 3/7, 0, 1/2, 1/14, 0, 3/7, 1/2, 1/7, 0, 2/7, 1/7, 1/2], [2/3, 4/9, 2/9, 1/3, 1/3, 0, 1/3, 0, 0, 5/9, 4/9, 2/9, 1/9, 1/3, 2/9, 4/9], [2/3, 1/3, 2/9, 1/3, 4/9, 0, 4/9, 1/9, 0, 4/9, 4/9, 1/9, 1/9, 2/9, 2/9, 5/9], [10/19, 10/19, 1/19, 7/19, 10/19, 0, 6/19, 0, 3/19, 9/19, 9/19, 0, 0, 6/19, 6/19, 9/19], [7/11, 5/11, 0, 5/11, 5/11, 0, 3/11, 0, 1/11, 6/11, 4/11, 0, 0, 3/11, 3/11, 6/11], [5/9, 4/9, 0, 1/3, 4/9, 0, 1/3, 0, 1/9, 5/9, 4/9, 0, 0, 1/3, 1/3, 5/9], [4/7, 1/2, 1/14, 5/14, 1/2, 0, 2/7, 0, 1/7, 1/2, 3/7, 0, 1/14, 2/7, 5/14, 1/2], [2/3, 1/3, 1/6, 1/3, 1/2, 0, 1/2, 0, 1/6, 1/3, 1/2, 0, 0, 1/6, 1/3, 1/2], [11/16, 5/16, 3/16, 5/16, 1/2, 0, 7/16, 1/16, 1/8, 3/8, 7/16, 0, 0, 1/8, 3/8, 9/16], [13/19, 6/19, 3/19, 6/19, 9/19, 1/19, 9/19, 0, 3/19, 7/19, 9/19, 0, 0, 3/19, 7/19, 10/19], [4/7, 3/7, 0, 3/7, 3/7, 1/7, 3/7, 0, 1/7, 3/7, 3/7, 0, 0, 2/7, 2/7, 4/7], [6/7, 3/7, 1/7, 2/7, 2/7, 0, 3/7, 0, 0, 2/7, 2/7, 2/7, 0, 1/7, 3/7, 3/7], [1, 8/31, 7/31, 11/31, 5/31, 0, 8/31, 0, 0, 15/31, 11/31, 5/31, 0, 9/31, 0, 12/31], [5/8, 7/16, 1/4, 7/16, 1/4, 0, 9/16, 0, 0, 3/8, 9/16, 0, 0, 0, 3/8, 3/8], [3/5, 1/2, 1/5, 1/2, 1/5, 0, 1/2, 0, 0, 2/5, 1/2, 0, 1/5, 0, 2/5, 2/5], [9/14, 5/14, 2/7, 2/7, 3/7, 0, 4/7, 0, 0, 3/7, 1/2, 0, 0, 0, 2/7, 1/2], [7/11, 4/11, 3/11, 3/11, 5/11, 0, 6/11, 0, 0, 5/11, 5/11, 0, 1/11, 0, 3/11, 6/11], [1, 2/11, 7/22, 5/11, 1/22, 0, 3/11, 0, 0, 6/11, 9/22, 0, 0, 3/22, 0, 3/11], [1, 4/17, 5/17, 7/17, 1/17, 0, 4/17, 0, 0, 9/17, 7/17, 1/17, 0, 3/17, 0, 6/17], [1, 2/13, 5/13, 4/13, 2/13, 0, 3/13, 2/13, 0, 6/13, 5/13, 0, 0, 2/13, 0, 6/13], [1, 3/13, 19/39, 3/13, 2/39, 0, 1/13, 7/39, 0, 20/39, 17/39, 0, 0, 0, 2/13, 1/3], [11/14, 1/7, 4/7, 5/14, 1/7, 0, 3/14, 0, 0, 0, 3/7, 0, 0, 3/7, 0, 9/14], [1, 0, 6/13, 3/13, 3/13, 1/13, 1/13, 0, 0, 4/13, 6/13, 0, 0, 3/13, 1/13, 7/13], [7/9, 1/3, 2/9, 1/3, 1/3, 0, 1/3, 0, 0, 5/9, 1/3, 1/3, 0, 0, 1/9, 5/9], [13/19, 6/19, 4/19, 6/19, 9/19, 0, 10/19, 0, 3/19, 6/19, 10/19, 1/19, 0, 3/19, 6/19, 9/19], [5/7, 2/7, 3/14, 2/7, 3/7, 1/14, 1/2, 0, 1/7, 5/14, 1/2, 1/14, 0, 1/7, 5/14, 1/2], [8/11, 3/11, 3/11, 3/11, 5/11, 0, 5/11, 1/11, 1/11, 4/11, 5/11, 1/11, 0, 1/11, 4/11, 6/11], [1, 8/37, 10/37, 14/37, 5/37, 0, 8/37, 0, 3/37, 18/37, 14/37, 5/37, 0, 9/37, 0, 15/37], [9/14, 3/7, 0, 1/2, 3/7, 0, 3/14, 0, 0, 4/7, 5/14, 1/14, 0, 2/7, 3/14, 4/7], [4/7, 3/7, 0, 3/7, 3/7, 1/7, 1/7, 0, 0, 4/7, 3/7, 0, 0, 3/7, 1/7, 4/7], [1/2, 5/12, 1/12, 1/3, 1/2, 1/6, 1/4, 0, 0, 1/2, 1/2, 0, 0, 5/12, 1/4, 7/12], [11/17, 8/17, 0, 8/17, 7/17, 0, 4/17, 0, 1/17, 10/17, 6/17, 1/17, 0, 5/17, 4/17, 9/17], [3/5, 1/2, 0, 2/5, 2/5, 1/10, 1/5, 0, 1/10, 3/5, 2/5, 0, 0, 2/5, 1/5, 1/2], [4/7, 4/7, 1/7, 2/7, 3/7, 0, 1/7, 0, 1/7, 4/7, 3/7, 0, 1/7, 3/7, 2/7, 3/7], [11/17, 8/17, 4/17, 5/17, 6/17, 0, 0, 1/17, 0, 10/17, 7/17, 0, 4/17, 9/17, 1/17, 8/17], [4/7, 3/7, 2/7, 1/7, 3/7, 1/7, 1/7, 2/7, 0, 4/7, 3/7, 0, 0, 3/7, 1/7, 4/7], [14/27, 4/9, 0, 14/27, 14/27, 0, 8/27, 0, 0, 10/27, 10/27, 0, 0, 8/27, 8/27, 2/3], [7/13, 6/13, 0, 15/26, 11/26, 0, 3/13, 0, 0, 6/13, 3/13, 1/13, 0, 4/13, 9/26, 17/26], [43/79, 39/79, 0, 45/79, 31/79, 0, 15/79, 0, 0, 33/79, 21/79, 7/79, 0, 22/79, 27/79, 55/79], [3/5, 3/5, 0, 1/2, 3/10, 0, 1/2, 0, 0, 3/10, 2/5, 3/10, 0, 2/5, 1/10, 2/5], [6/11, 7/11, 0, 13/22, 5/22, 0, 9/22, 0, 0, 9/22, 4/11, 5/22, 0, 4/11, 3/22, 5/11], [10/21, 10/21, 0, 4/7, 10/21, 0, 2/7, 0, 0, 8/21, 8/21, 0, 0, 2/7, 2/7, 2/3], [1/2, 11/24, 0, 13/24, 1/2, 0, 7/24, 0, 1/24, 3/8, 3/8, 0, 0, 7/24, 7/24, 2/3], [9/19, 9/19, 0, 11/19, 9/19, 0, 5/19, 0, 0, 7/19, 7/19, 1/19, 0, 6/19, 5/19, 13/19], [4/9, 4/9, 0, 4/9, 4/9, 2/9, 2/9, 0, 0, 4/9, 4/9, 0, 0, 4/9, 2/9, 2/3], [1/2, 3/5, 0, 3/5, 1/5, 1/10, 2/5, 0, 0, 1/2, 2/5, 1/10, 0, 3/10, 1/5, 1/2], [5/9, 4/9, 1/9, 5/9, 2/9, 1/9, 1/3, 1/9, 0, 5/9, 2/9, 1/3, 0, 1/3, 2/9, 5/9], [5/9, 1/3, 2/9, 5/9, 1/3, 0, 1/3, 2/9, 0, 5/9, 1/9, 1/3, 0, 2/9, 1/3, 5/9], [8/13, 7/13, 1/13, 6/13, 4/13, 0, 7/13, 0, 0, 4/13, 6/13, 4/13, 0, 5/13, 1/13, 5/13], [7/12, 1/2, 1/6, 1/2, 1/4, 0, 1/2, 0, 0, 5/12, 1/2, 1/4, 0, 1/3, 1/12, 5/12], [9/16, 1/2, 3/16, 7/16, 5/16, 0, 1/2, 0, 0, 7/16, 7/16, 5/16, 0, 5/16, 0, 1/2], [10/19, 9/19, 3/19, 10/19, 6/19, 0, 9/19, 0, 0, 6/19, 10/19, 6/19, 0, 7/19, 1/19, 9/19], [4/7, 1/2, 1/7, 1/2, 2/7, 0, 1/2, 0, 1/14, 5/14, 1/2, 2/7, 0, 5/14, 1/14, 3/7], [12/25, 3/5, 1/25, 16/25, 6/25, 0, 9/25, 0, 0, 2/5, 2/5, 6/25, 0, 9/25, 3/25, 13/25], [1/2, 7/12, 0, 7/12, 1/6, 0, 5/12, 0, 0, 1/2, 5/12, 1/6, 0, 1/3, 1/6, 1/2], [7/13, 8/13, 1/13, 8/13, 2/13, 0, 5/13, 0, 0, 6/13, 5/13, 3/13, 1/13, 4/13, 2/13, 6/13], [1/2, 11/18, 1/18, 11/18, 2/9, 0, 7/18, 1/18, 0, 4/9, 7/18, 2/9, 0, 1/3, 1/9, 1/2], [5/9, 4/9, 0, 4/9, 1/3, 2/9, 4/9, 0, 1/9, 4/9, 4/9, 1/9, 0, 1/3, 2/9, 5/9], [14/37, 15/37, 3/37, 28/37, 14/37, 0, 5/37, 0, 0, 8/37, 8/37, 0, 0, 19/37, 5/37, 27/37], [2/3, 4/9, 1/3, 4/9, 1/9, 0, 2/9, 1/9, 0, 5/9, 2/9, 1/3, 2/9, 4/9, 1/9, 4/9], [4/7, 4/7, 3/7, 3/7, 0, 0, 4/7, 0, 0, 2/7, 3/7, 0, 0, 0, 0, 3/7], [4/5, 2/5, 3/5, 1/5, 0, 0, 2/5, 0, 0, 2/5, 1/5, 0, 0, 0, 0, 3/5], [1, 3/8, 1/2, 1/8, 0, 0, 3/8, 0, 0, 1/4, 1/8, 0, 0, 1/4, 0, 1/2], [1, 5/14, 3/7, 3/14, 0, 0, 5/14, 1/7, 0, 1/7, 3/14, 0, 0, 3/7, 0, 3/7], [1, 1/2, 1/10, 1/5, 1/5, 0, 1/2, 0, 0, 0, 1/5, 1/5, 0, 3/10, 3/10, 3/10], [1, 4/13, 0, 5/13, 4/13, 0, 0, 1/13, 0, 8/13, 1/13, 0, 0, 5/13, 1/13, 4/13], [5/8, 3/8, 3/8, 3/8, 1/4, 0, 3/8, 3/8, 0, 1/4, 3/8, 1/4, 0, 1/4, 0, 5/8], [1/2, 1/2, 0, 1/5, 2/5, 0, 1/5, 0, 1/5, 3/5, 1/2, 0, 0, 2/5, 2/5, 1/2], [8/17, 9/17, 0, 5/17, 8/17, 0, 5/17, 0, 3/17, 9/17, 9/17, 0, 0, 7/17, 5/17, 8/17], [6/11, 5/11, 3/11, 0, 4/11, 0, 0, 3/11, 1/11, 7/11, 5/11, 0, 0, 5/11, 3/11, 6/11], [1, 7/13, 0, 0, 0, 0, 2/13, 0, 2/13, 2/13, 1/13, 0, 0, 6/13, 6/13, 5/13], [4/7, 3/7, 1/7, 2/7, 3/7, 1/7, 3/7, 0, 0, 4/7, 3/7, 1/7, 0, 2/7, 1/7, 4/7], [5/9, 4/9, 2/9, 1/3, 4/9, 0, 4/9, 1/9, 0, 4/9, 5/9, 0, 2/9, 1/9, 1/3, 4/9], [5/9, 4/9, 0, 1/3, 5/9, 1/9, 1/3, 0, 0, 4/9, 4/9, 0, 0, 1/3, 1/3, 5/9], [7/12, 1/2, 1/4, 1/4, 5/12, 0, 1/3, 0, 0, 7/12, 5/12, 1/4, 1/6, 1/4, 1/6, 1/2], [7/13, 6/13, 3/13, 4/13, 6/13, 0, 3/13, 0, 0, 6/13, 7/13, 3/13, 3/13, 4/13, 4/13, 6/13], [3/5, 1/2, 1/5, 3/10, 2/5, 0, 3/10, 0, 1/10, 1/2, 1/2, 1/5, 1/5, 3/10, 3/10, 2/5], [3/5, 2/5, 1/5, 2/5, 2/5, 0, 2/5, 1/5, 0, 2/5, 2/5, 1/5, 1/5, 1/5, 1/5, 3/5], [1/2, 1/2, 0, 1/3, 1/2, 0, 1/3, 0, 1/6, 1/2, 1/2, 0, 0, 1/3, 1/3, 1/2], [5/9, 5/9, 1/9, 1/3, 4/9, 0, 2/9, 0, 1/9, 5/9, 4/9, 1/9, 1/9, 1/3, 1/3, 4/9], [5/9, 4/9, 1/9, 1/3, 5/9, 0, 1/3, 1/9, 1/9, 4/9, 4/9, 0, 1/9, 2/9, 1/3, 5/9], [7/12, 5/12, 1/4, 5/12, 1/3, 0, 7/12, 1/12, 0, 1/3, 7/12, 0, 0, 0, 1/3, 5/12], [5/9, 5/9, 2/9, 2/9, 4/9, 0, 1/9, 1/9, 1/9, 5/9, 4/9, 0, 2/9, 4/9, 2/9, 4/9], [1/2, 2/5, 0, 1/2, 3/10, 3/10, 1/2, 0, 1/5, 2/5, 2/5, 1/5, 0, 3/10, 3/10, 1/2], [1/2, 1/2, 0, 1/2, 1/3, 1/6, 1/2, 0, 1/6, 1/3, 1/2, 1/6, 0, 1/3, 1/6, 1/2], [3/5, 2/5, 2/5, 2/5, 1/5, 0, 1/5, 1/5, 0, 3/5, 1/5, 2/5, 1/5, 2/5, 1/5, 2/5], [1/2, 1/2, 1/2, 1/2, 0, 0, 1/2, 0, 0, 0, 1/2, 0, 0, 0, 0, 1/2], [2/3, 1/3, 2/3, 1/3, 0, 0, 1/3, 0, 0, 0, 1/3, 0, 0, 0, 0, 2/3], [1/2, 1/2, 1/6, 1/3, 1/2, 0, 1/3, 1/6, 0, 1/2, 1/2, 0, 1/6, 1/6, 1/3, 1/2], [1/2, 1/2, 1/4, 1/4, 1/2, 0, 1/4, 0, 0, 1/2, 1/2, 1/4, 1/4, 1/4, 1/4, 1/2], [7/13, 7/13, 3/13, 3/13, 6/13, 0, 4/13, 0, 1/13, 7/13, 6/13, 3/13, 3/13, 3/13, 3/13, 6/13], [4/7, 4/7, 1/7, 3/7, 2/7, 0, 2/7, 0, 1/7, 3/7, 3/7, 2/7, 2/7, 2/7, 2/7, 3/7], [4/7, 3/7, 1/7, 2/7, 3/7, 1/7, 3/7, 0, 1/7, 3/7, 4/7, 1/7, 1/7, 2/7, 2/7, 3/7], [1/2, 1/2, 1/4, 1/2, 1/4, 0, 1/2, 1/4, 0, 1/4, 1/2, 1/4, 0, 0, 1/4, 1/2], [1/2, 1/2, 1/5, 1/5, 1/2, 1/10, 1/5, 1/5, 1/10, 1/2, 1/2, 0, 1/5, 2/5, 1/5, 1/2], [3/7, 3/7, 0, 3/7, 3/7, 2/7, 3/7, 0, 2/7, 3/7, 3/7, 1/7, 0, 2/7, 3/7, 3/7], [2/5, 2/5, 0, 2/5, 2/5, 2/5, 2/5, 0, 2/5, 2/5, 2/5, 0, 0, 2/5, 2/5, 2/5], [7/8, 1/4, 1/8, 3/8, 1/8, 0, 1/4, 0, 0, 5/8, 3/8, 1/8, 0, 3/8, 0, 1/2], [13/16, 1/4, 3/8, 3/16, 5/16, 1/16, 7/16, 0, 0, 1/2, 3/8, 0, 0, 5/16, 1/16, 9/16], [7/12, 5/12, 1/12, 1/4, 1/3, 0, 1/4, 1/12, 0, 2/3, 5/12, 0, 0, 1/2, 1/6, 7/12], [5/8, 7/16, 3/16, 3/16, 5/16, 0, 1/4, 0, 0, 11/16, 3/8, 0, 1/16, 1/2, 1/16, 9/16], [1, 2/7, 1/7, 3/7, 1/7, 0, 1/7, 0, 0, 4/7, 2/7, 0, 0, 2/7, 0, 3/7], [7/12, 1/3, 1/12, 1/4, 5/12, 0, 1/2, 0, 0, 7/12, 5/12, 1/12, 0, 1/4, 1/6, 2/3], [3/4, 1/12, 5/12, 1/12, 1/3, 0, 5/12, 1/4, 0, 1/2, 5/12, 0, 0, 1/3, 1/6, 7/12], [5/8, 1/2, 0, 1/4, 3/8, 0, 1/4, 0, 0, 5/8, 3/8, 0, 0, 1/2, 1/4, 1/2], [3/4, 3/8, 0, 3/8, 1/4, 1/4, 3/8, 0, 0, 1/2, 3/8, 0, 0, 1/2, 0, 1/2], [7/12, 5/12, 1/4, 1/12, 1/3, 0, 1/12, 1/4, 0, 2/3, 5/12, 0, 0, 1/2, 1/6, 7/12], [2/3, 1/2, 0, 1/3, 1/2, 0, 1/3, 0, 0, 1/2, 1/3, 0, 0, 1/3, 1/3, 1/2], [5/8, 3/8, 0, 1/2, 1/2, 0, 1/4, 0, 0, 1/2, 3/8, 0, 0, 1/4, 1/4, 5/8], [5/8, 1/2, 0, 1/2, 3/8, 0, 1/4, 0, 0, 5/8, 3/8, 0, 0, 1/4, 1/4, 1/2], [3/4, 5/16, 1/16, 3/16, 7/16, 0, 5/8, 0, 0, 5/16, 1/2, 0, 1/16, 3/8, 3/16, 7/16], [3/4, 3/8, 1/4, 3/8, 1/4, 0, 3/8, 0, 0, 1/2, 3/8, 0, 0, 1/2, 0, 1/2], [6/7, 2/7, 3/7, 3/7, 0, 0, 0, 0, 0, 2/7, 1/7, 0, 0, 3/7, 1/7, 5/7], [4/5, 3/10, 3/10, 3/10, 3/10, 0, 2/5, 0, 0, 1/2, 2/5, 0, 1/10, 2/5, 1/10, 1/2], [3/5, 2/5, 0, 2/5, 1/5, 0, 2/5, 0, 0, 3/5, 2/5, 1/5, 0, 2/5, 1/5, 3/5], [7/10, 2/5, 1/5, 3/10, 3/10, 1/10, 3/10, 0, 0, 3/5, 2/5, 0, 0, 1/2, 1/10, 1/2], [1, 1/4, 0, 1/4, 0, 0, 1/4, 0, 0, 1/2, 1/4, 0, 0, 1/2, 0, 1/2], [3/5, 1/2, 0, 1/2, 2/5, 0, 3/10, 0, 1/10, 1/2, 3/10, 0, 0, 3/10, 3/10, 3/5], [1, 3/7, 2/7, 2/7, 0, 0, 1/7, 1/7, 0, 2/7, 0, 0, 0, 3/7, 1/7, 4/7], [2/3, 1/3, 1/3, 0, 1/3, 0, 1/3, 0, 0, 2/3, 1/3, 0, 0, 1/3, 0, 2/3], [5/8, 3/8, 1/8, 3/8, 1/4, 1/4, 3/8, 1/8, 0, 1/2, 3/8, 0, 0, 1/2, 0, 5/8], [3/4, 3/8, 1/4, 3/8, 1/8, 1/8, 3/8, 0, 0, 1/2, 3/8, 1/8, 1/8, 1/2, 0, 1/2], [4/5, 1/5, 2/5, 1/5, 1/5, 1/5, 2/5, 1/5, 0, 2/5, 2/5, 0, 0, 2/5, 0, 3/5], [5/8, 3/8, 1/8, 3/8, 1/2, 0, 3/8, 1/8, 0, 1/2, 3/8, 0, 0, 1/4, 1/4, 5/8], [1, 1/3, 1/3, 0, 1/3, 0, 1/3, 0, 0, 1/3, 1/3, 0, 0, 1/3, 1/3, 1/3], [5/8, 1/2, 1/8, 3/8, 3/8, 0, 1/4, 0, 0, 5/8, 3/8, 1/8, 0, 3/8, 1/4, 1/2], [5/8, 1/2, 1/4, 1/4, 3/8, 0, 1/8, 1/8, 0, 5/8, 3/8, 0, 1/8, 1/2, 1/8, 1/2], [1/2, 1/2, 1/10, 1/2, 2/5, 0, 3/10, 3/10, 0, 2/5, 3/10, 0, 0, 2/5, 0, 7/10], [1, 1/4, 1/4, 1/2, 0, 0, 0, 0, 0, 1/2, 1/4, 0, 0, 1/4, 0, 1/2], [4/5, 1/5, 1/5, 0, 2/5, 0, 3/5, 0, 0, 2/5, 2/5, 0, 0, 1/5, 1/5, 3/5], [1, 1/5, 1/5, 1/5, 1/5, 1/5, 2/5, 0, 0, 2/5, 2/5, 0, 0, 2/5, 0, 2/5], [2/3, 0, 1/3, 0, 1/3, 0, 1/3, 0, 0, 1/3, 2/3, 0, 0, 1/3, 1/3, 2/3], [7/10, 1/5, 2/5, 0, 3/10, 0, 3/10, 3/10, 0, 1/2, 1/2, 0, 1/10, 2/5, 1/10, 3/5], [7/10, 2/5, 0, 3/10, 1/2, 1/10, 1/2, 0, 0, 2/5, 2/5, 0, 0, 3/10, 3/10, 1/2], [3/5, 2/5, 1/5, 2/5, 2/5, 0, 3/5, 0, 0, 2/5, 3/5, 0, 0, 1/5, 1/5, 2/5], [1, 1/6, 1/3, 1/3, 1/6, 0, 1/6, 1/6, 0, 1/2, 1/3, 1/6, 0, 1/6, 0, 1/2], [3/5, 3/5, 1/5, 1/5, 2/5, 0, 0, 0, 1/5, 3/5, 2/5, 0, 0, 2/5, 2/5, 2/5], [1/2, 1/2, 0, 1/2, 1/4, 1/4, 1/2, 0, 0, 1/2, 1/2, 0, 0, 1/4, 1/4, 1/2], [1/2, 0, 1/2, 1/2, 1/2, 0, 0, 0, 0, 1/2, 0, 0, 0, 1/2, 1/2, 1/2], [3/4, 1/4, 1/4, 1/4, 0, 0, 1/4, 1/4, 0, 1/2, 1/4, 0, 0, 1/2, 0, 3/4], [2/3, 1/3, 1/3, 1/3, 1/3, 0, 1/3, 0, 0, 2/3, 0, 0, 0, 1/3, 0, 2/3], [1, 1/4, 1/2, 1/4, 0, 0, 1/4, 0, 1/4, 1/4, 1/4, 0, 0, 1/4, 1/4, 1/2], [1/2, 1/2, 0, 1/2, 0, 0, 1/2, 0, 0, 1/2, 1/2, 0, 0, 1/2, 0, 1/2], [2/3, 1/2, 1/6, 1/2, 1/6, 0, 1/3, 0, 0, 1/2, 1/3, 1/3, 1/6, 1/3, 1/6, 1/2], [2/3, 1/3, 1/3, 1/3, 1/3, 0, 1/3, 0, 0, 2/3, 1/3, 1/3, 0, 1/3, 1/3, 1/3], [2/3, 1/3, 1/6, 1/3, 1/2, 0, 1/2, 0, 1/6, 1/3, 1/2, 0, 1/6, 1/6, 1/3, 1/2], [1/2, 1/2, 0, 1/3, 1/2, 1/6, 1/3, 0, 1/6, 1/2, 1/2, 0, 0, 1/3, 1/3, 1/2], [2/3, 1/3, 1/3, 2/3, 0, 0, 1/3, 0, 0, 2/3, 0, 0, 0, 1/3, 1/3, 1/3], [1, 1/3, 0, 1/3, 1/3, 0, 1/3, 0, 0, 1/3, 1/3, 1/3, 0, 0, 1/3, 1/3], [1/2, 1/2, 1/4, 1/4, 1/2, 0, 1/4, 1/4, 0, 1/2, 1/2, 1/4, 1/4, 1/4, 1/4, 1/2], [2/5, 2/5, 1/5, 2/5, 2/5, 1/5, 2/5, 1/5, 1/5, 2/5, 2/5, 2/5, 1/5, 1/5, 2/5, 2/5], [1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3, 1/3], [1/2, 1/2, 1/2, 1/2, 0, 0, 1/2, 1/2, 0, 0, 1/2, 0, 0, 0, 0, 1/2]];
}

